A Comparison of Hybrid Beamforming and Digital Beamforming with Low-Resolution ADCs for Multiple Users and Imperfect CSI

For 5G it will be important to leverage the available millimeter wave spectrum. To achieve an approximately omni- directional coverage with a similar effective antenna aperture compared to state of the art cellular systems, an antenna array is required at both the mobile and basestation. Due to the large bandwidth and inefficient amplifiers available in CMOS for mmWave, the analog front-end of the receiver with a large number of antennas becomes especially power hungry. Two main solutions exist to reduce the power consumption: hybrid beam forming and digital beam forming with low resolution Analog to Digital Converters (ADCs). In this work we compare the spectral and energy efficiency of both systems under practical system constraints. We consider the effects of channel estimation, transmitter impairments and multiple simultaneous users. Our power consumption model considers components reported in literature at 60 GHz. In contrast to many other works we also consider the correlation of the quantization error, and generalize the modeling of it to non-uniform quantizers and different quantizers at each antenna. The result shows that as the SNR gets larger the ADC resolution achieving the optimal energy efficiency gets also larger. The energy efficiency peaks for 5 bit resolution at high SNR, since due to other limiting factors the achievable rate almost saturates at this resolution. We also show that in the multi-user scenario digital beamforming is in any case more energy efficient than hybrid beamforming. In addition we show that if different ADC resolutions are used we can achieve any desired trade-offs between power consumption and rate close to those achieved with only one ADC resolution.

==> SignalModel/PlotData/SNR_vs_MSE.txt <==
               x               y
  -3.0000000e+01   1.4273569e+02
  -2.9000000e+01   1.1352328e+02
  -2.8000000e+01   9.0318413e+01
  -2.7000000e+01   7.1885335e+01
  -2.6000000e+01   5.7242431e+01
  -2.5000000e+01   4.5609927e+01
  -2.4000000e+01   3.6368372e+01
  -2.3000000e+01   2.9025653e+01
  -2.2000000e+01   2.3190797e+01
  -2.1000000e+01   1.8553159e+01
  -2.0000000e+01   1.4865889e+01
  -1.9000000e+01   1.1932815e+01
  -1.8000000e+01   9.5980159e+00
  -1.7000000e+01   7.7375598e+00
  -1.6000000e+01   6.2529534e+00
  -1.5000000e+01   5.0659551e+00
  -1.4000000e+01   4.1144755e+00
  -1.3000000e+01   3.3493364e+00
  -1.2000000e+01   2.7317040e+00
  -1.1000000e+01   2.2310433e+00
  -1.0000000e+01   1.8234658e+00
  -9.0000000e+00   1.4903743e+00
  -8.0000000e+00   1.2173319e+00
  -7.0000000e+00   9.9311539e-01
  -6.0000000e+00   8.0893248e-01
  -5.0000000e+00   6.5779576e-01
  -4.0000000e+00   5.3404737e-01
  -3.0000000e+00   4.3301862e-01
  -2.0000000e+00   3.5080018e-01
  -1.0000000e+00   2.8409263e-01
   0.0000000e+00   2.3010865e-01
   1.0000000e+00   1.8650395e-01
   2.0000000e+00   1.5132214e-01
   3.0000000e+00   1.2294540e-01
   4.0000000e+00   1.0004819e-01
   5.0000000e+00   8.1553365e-02
   6.0000000e+00   6.6591728e-02
   7.0000000e+00   5.4465593e-02
   8.0000000e+00   4.4617024e-02
   9.0000000e+00   3.6600795e-02
   1.0000000e+01   3.0061886e-02
   1.1000000e+01   2.4717066e-02
   1.2000000e+01   2.0340031e-02
   1.3000000e+01   1.6749546e-02
   1.4000000e+01   1.3800049e-02
   1.5000000e+01   1.1374253e-02
   1.6000000e+01   9.3773418e-03
   1.7000000e+01   7.7324165e-03
   1.8000000e+01   6.3769235e-03
   1.9000000e+01   5.2598439e-03
   2.0000000e+01   4.3394668e-03
   2.1000000e+01   3.5816156e-03
   2.2000000e+01   2.9582201e-03
   2.3000000e+01   2.4461619e-03
   2.4000000e+01   2.0263384e-03
   2.5000000e+01   1.6829074e-03
   2.6000000e+01   1.4026829e-03
   2.7000000e+01   1.1746588e-03
   2.8000000e+01   9.8963369e-04
   2.9000000e+01   8.3991599e-04
   3.0000000e+01   7.1908810e-04


==> SignalModel/PlotData/SNR_vs_SNR_degrad.txt <==
               x               y
  -3.0000000e+01   5.7945790e-01
  -2.9000000e+01   5.8014824e-01
  -2.8000000e+01   5.8101335e-01
  -2.7000000e+01   5.8209620e-01
  -2.6000000e+01   5.8344961e-01
  -2.5000000e+01   5.8513806e-01
  -2.4000000e+01   5.8723966e-01
  -2.3000000e+01   5.8984806e-01
  -2.2000000e+01   5.9307400e-01
  -2.1000000e+01   5.9704617e-01
  -2.0000000e+01   6.0191080e-01
  -1.9000000e+01   6.0782895e-01
  -1.8000000e+01   6.1497075e-01
  -1.7000000e+01   6.2350530e-01
  -1.6000000e+01   6.3358540e-01
  -1.5000000e+01   6.4532699e-01
  -1.4000000e+01   6.5878435e-01
  -1.3000000e+01   6.7392443e-01
  -1.2000000e+01   6.9060574e-01
  -1.1000000e+01   7.0856919e-01
  -1.0000000e+01   7.2744801e-01
  -9.0000000e+00   7.4680065e-01
  -8.0000000e+00   7.6616452e-01
  -7.0000000e+00   7.8512124e-01
  -6.0000000e+00   8.0335893e-01
  -5.0000000e+00   8.2071710e-01
  -4.0000000e+00   8.3720460e-01
  -3.0000000e+00   8.5298930e-01
  -2.0000000e+00   8.6836564e-01
  -1.0000000e+00   8.8371005e-01
   0.0000000e+00   8.9943471e-01
   1.0000000e+00   9.1594708e-01
   2.0000000e+00   9.3361939e-01
   3.0000000e+00   9.5276894e-01
   4.0000000e+00   9.7364808e-01
   5.0000000e+00   9.9644178e-01
   6.0000000e+00   1.0212707e+00
   7.0000000e+00   1.0481974e+00
   8.0000000e+00   1.0772349e+00
   9.0000000e+00   1.1083555e+00
   1.0000000e+01   1.1415005e+00
   1.1000000e+01   1.1765881e+00
   1.2000000e+01   1.2135226e+00
   1.3000000e+01   1.2522009e+00
   1.4000000e+01   1.2925201e+00
   1.5000000e+01   1.3343845e+00
   1.6000000e+01   1.3777133e+00
   1.7000000e+01   1.4224515e+00
   1.8000000e+01   1.4685849e+00
   1.9000000e+01   1.5161627e+00
   2.0000000e+01   1.5653300e+00
   2.1000000e+01   1.6163709e+00
   2.2000000e+01   1.6697635e+00
   2.3000000e+01   1.7262437e+00
   2.4000000e+01   1.7868728e+00
   2.5000000e+01   1.8531037e+00
   2.6000000e+01   1.9268399e+00
   2.7000000e+01   2.0104846e+00
   2.8000000e+01   2.1069743e+00
   2.9000000e+01   2.2197962e+00
   3.0000000e+01   2.3529813e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.1907490e-01
  -2.9000000e+01   2.7007810e-01
  -2.8000000e+01   3.3465791e-01
  -2.7000000e+01   4.1576309e-01
  -2.6000000e+01   5.1638267e-01
  -2.5000000e+01   6.4020312e-01
  -2.4000000e+01   7.9120339e-01
  -2.3000000e+01   9.7401610e-01
  -2.2000000e+01   1.1936572e+00
  -2.1000000e+01   1.4552722e+00
  -2.0000000e+01   1.7638958e+00
  -1.9000000e+01   2.1241624e+00
  -1.8000000e+01   2.5399922e+00
  -1.7000000e+01   3.0142875e+00
  -1.6000000e+01   3.5486788e+00
  -1.5000000e+01   4.1433527e+00
  -1.4000000e+01   4.7969806e+00
  -1.3000000e+01   5.5067478e+00
  -1.2000000e+01   6.2684616e+00
  -1.1000000e+01   7.0767100e+00
  -1.0000000e+01   7.9250412e+00
  -9.0000000e+00   8.8061487e+00
  -8.0000000e+00   9.7120592e+00
  -7.0000000e+00   1.0634337e+01
  -6.0000000e+00   1.1564318e+01
  -5.0000000e+00   1.2493363e+01
  -4.0000000e+00   1.3413126e+01
  -3.0000000e+00   1.4315786e+01
  -2.0000000e+00   1.5194202e+01
  -1.0000000e+00   1.6041987e+01
   0.0000000e+00   1.6853478e+01
   1.0000000e+00   1.7623669e+01
   2.0000000e+00   1.8348155e+01
   3.0000000e+00   1.9023144e+01
   4.0000000e+00   1.9645542e+01
   5.0000000e+00   2.0213128e+01
   6.0000000e+00   2.0724724e+01
   7.0000000e+00   2.1180341e+01
   8.0000000e+00   2.1581223e+01
   9.0000000e+00   2.1929776e+01
   1.0000000e+01   2.2229392e+01
   1.1000000e+01   2.2484195e+01
   1.2000000e+01   2.2698762e+01
   1.3000000e+01   2.2877845e+01
   1.4000000e+01   2.3026135e+01
   1.5000000e+01   2.3148080e+01
   1.6000000e+01   2.3247763e+01
   1.7000000e+01   2.3328833e+01
   1.8000000e+01   2.3394485e+01
   1.9000000e+01   2.3447459e+01
   2.0000000e+01   2.3490077e+01
   2.1000000e+01   2.3524279e+01
   2.2000000e+01   2.3551673e+01
   2.3000000e+01   2.3573577e+01
   2.4000000e+01   2.3591070e+01
   2.5000000e+01   2.3605024e+01
   2.6000000e+01   2.3616146e+01
   2.7000000e+01   2.3625004e+01
   2.8000000e+01   2.3632056e+01
   2.9000000e+01   2.3637667e+01
   3.0000000e+01   2.3642130e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.3668058e-01
  -2.9000000e+01   2.8985866e-01
  -2.8000000e+01   3.5671111e-01
  -2.7000000e+01   4.4170784e-01
  -2.6000000e+01   5.4735685e-01
  -2.5000000e+01   6.7794260e-01
  -2.4000000e+01   8.3731317e-01
  -2.3000000e+01   1.0300626e+00
  -2.2000000e+01   1.2613474e+00
  -2.1000000e+01   1.5364509e+00
  -2.0000000e+01   1.8605140e+00
  -1.9000000e+01   2.2382422e+00
  -1.8000000e+01   2.6735957e+00
  -1.7000000e+01   3.1695014e+00
  -1.6000000e+01   3.7276270e+00
  -1.5000000e+01   4.3482519e+00
  -1.4000000e+01   5.0302496e+00
  -1.3000000e+01   5.7711770e+00
  -1.2000000e+01   6.5674424e+00
  -1.1000000e+01   7.4145081e+00
  -1.0000000e+01   8.3070859e+00
  -9.0000000e+00   9.2392904e+00
  -8.0000000e+00   1.0204740e+01
  -7.0000000e+00   1.1196615e+01
  -6.0000000e+00   1.2207685e+01
  -5.0000000e+00   1.3230356e+01
  -4.0000000e+00   1.4256732e+01
  -3.0000000e+00   1.5278727e+01
  -2.0000000e+00   1.6288210e+01
  -1.0000000e+00   1.7277184e+01
   0.0000000e+00   1.8237983e+01
   1.0000000e+00   1.9163461e+01
   2.0000000e+00   2.0047163e+01
   3.0000000e+00   2.0883464e+01
   4.0000000e+00   2.1667672e+01
   5.0000000e+00   2.2396101e+01
   6.0000000e+00   2.3066110e+01
   7.0000000e+00   2.3676137e+01
   8.0000000e+00   2.4225727e+01
   9.0000000e+00   2.4715527e+01
   1.0000000e+01   2.5147262e+01
   1.1000000e+01   2.5523654e+01
   1.2000000e+01   2.5848276e+01
   1.3000000e+01   2.6125361e+01
   1.4000000e+01   2.6359574e+01
   1.5000000e+01   2.6555776e+01
   1.6000000e+01   2.6718802e+01
   1.7000000e+01   2.6853284e+01
   1.8000000e+01   2.6963519e+01
   1.9000000e+01   2.7053386e+01
   2.0000000e+01   2.7126308e+01
   2.1000000e+01   2.7185249e+01
   2.2000000e+01   2.7232734e+01
   2.3000000e+01   2.7270887e+01
   2.4000000e+01   2.7301473e+01
   2.5000000e+01   2.7325950e+01
   2.6000000e+01   2.7345508e+01
   2.7000000e+01   2.7361118e+01
   2.8000000e+01   2.7373565e+01
   2.9000000e+01   2.7383482e+01
   3.0000000e+01   2.7391378e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4151984e-01
  -2.9000000e+01   2.9501780e-01
  -2.8000000e+01   3.6227792e-01
  -2.7000000e+01   4.4782157e-01
  -2.6000000e+01   5.5458700e-01
  -2.5000000e+01   6.8662406e-01
  -2.4000000e+01   8.4789583e-01
  -2.3000000e+01   1.0429738e+00
  -2.2000000e+01   1.2770140e+00
  -2.1000000e+01   1.5553492e+00
  -2.0000000e+01   1.8831700e+00
  -1.9000000e+01   2.2652325e+00
  -1.8000000e+01   2.7055519e+00
  -1.7000000e+01   3.2071208e+00
  -1.6000000e+01   3.7716938e+00
  -1.5000000e+01   4.3996726e+00
  -1.4000000e+01   5.0901089e+00
  -1.3000000e+01   5.8408186e+00
  -1.2000000e+01   6.6485783e+00
  -1.1000000e+01   7.5093589e+00
  -1.0000000e+01   8.4185491e+00
  -9.0000000e+00   9.3711307e+00
  -8.0000000e+00   1.0361789e+01
  -7.0000000e+00   1.1384959e+01
  -6.0000000e+00   1.2434834e+01
  -5.0000000e+00   1.3505349e+01
  -4.0000000e+00   1.4590175e+01
  -3.0000000e+00   1.5682733e+01
  -2.0000000e+00   1.6776224e+01
  -1.0000000e+00   1.7863688e+01
   0.0000000e+00   1.8938069e+01
   1.0000000e+00   1.9992302e+01
   2.0000000e+00   2.1019404e+01
   3.0000000e+00   2.2012584e+01
   4.0000000e+00   2.2965381e+01
   5.0000000e+00   2.3871804e+01
   6.0000000e+00   2.4726510e+01
   7.0000000e+00   2.5524970e+01
   8.0000000e+00   2.6263637e+01
   9.0000000e+00   2.6940079e+01
   1.0000000e+01   2.7553065e+01
   1.1000000e+01   2.8102610e+01
   1.2000000e+01   2.8589948e+01
   1.3000000e+01   2.9017439e+01
   1.4000000e+01   2.9388429e+01
   1.5000000e+01   2.9707048e+01
   1.6000000e+01   2.9977982e+01
   1.7000000e+01   3.0206232e+01
   1.8000000e+01   3.0396883e+01
   1.9000000e+01   3.0554900e+01
   2.0000000e+01   3.0684973e+01
   2.1000000e+01   3.0791402e+01
   2.2000000e+01   3.0878036e+01
   2.3000000e+01   3.0948245e+01
   2.4000000e+01   3.1004935e+01
   2.5000000e+01   3.1050567e+01
   2.6000000e+01   3.1087206e+01
   2.7000000e+01   3.1116561e+01
   2.8000000e+01   3.1140042e+01
   2.9000000e+01   3.1158797e+01
   3.0000000e+01   3.1173762e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4298009e-01
  -2.9000000e+01   2.9652753e-01
  -2.8000000e+01   3.6389318e-01
  -2.7000000e+01   4.4953788e-01
  -2.6000000e+01   5.5660078e-01
  -2.5000000e+01   6.8902719e-01
  -2.4000000e+01   8.5082703e-01
  -2.3000000e+01   1.0465572e+00
  -2.2000000e+01   1.2813731e+00
  -2.1000000e+01   1.5606237e+00
  -2.0000000e+01   1.8895168e+00
  -1.9000000e+01   2.2728272e+00
  -1.8000000e+01   2.7145915e+00
  -1.7000000e+01   3.2178285e+00
  -1.6000000e+01   3.7843271e+00
  -1.5000000e+01   4.4145363e+00
  -1.4000000e+01   5.1075743e+00
  -1.3000000e+01   5.8613518e+00
  -1.2000000e+01   6.6727780e+00
  -1.1000000e+01   7.5380071e+00
  -1.0000000e+01   8.4526732e+00
  -9.0000000e+00   9.4120783e+00
  -8.0000000e+00   1.0411313e+01
  -7.0000000e+00   1.1445311e+01
  -6.0000000e+00   1.2508862e+01
  -5.0000000e+00   1.3596597e+01
  -4.0000000e+00   1.4702987e+01
  -3.0000000e+00   1.5822343e+01
  -2.0000000e+00   1.6948842e+01
  -1.0000000e+00   1.8076563e+01
   0.0000000e+00   1.9199526e+01
   1.0000000e+00   2.0311722e+01
   2.0000000e+00   2.1407149e+01
   3.0000000e+00   2.2479827e+01
   4.0000000e+00   2.3523833e+01
   5.0000000e+00   2.4533346e+01
   6.0000000e+00   2.5502713e+01
   7.0000000e+00   2.6426548e+01
   8.0000000e+00   2.7299869e+01
   9.0000000e+00   2.8118255e+01
   1.0000000e+01   2.8878022e+01
   1.1000000e+01   2.9576401e+01
   1.2000000e+01   3.0211692e+01
   1.3000000e+01   3.0783365e+01
   1.4000000e+01   3.1292120e+01
   1.5000000e+01   3.1739852e+01
   1.6000000e+01   3.2129539e+01
   1.7000000e+01   3.2465073e+01
   1.8000000e+01   3.2751024e+01
   1.9000000e+01   3.2992379e+01
   2.0000000e+01   3.3194295e+01
   2.1000000e+01   3.3361872e+01
   2.2000000e+01   3.3499964e+01
   2.3000000e+01   3.3613055e+01
   2.4000000e+01   3.3705178e+01
   2.5000000e+01   3.3779881e+01
   2.6000000e+01   3.3840227e+01
   2.7000000e+01   3.3888820e+01
   2.8000000e+01   3.3927848e+01
   2.9000000e+01   3.3959126e+01
   3.0000000e+01   3.3984149e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_-100_DBF_SE_EE.txt <==
               x               y
   9.2744778e+00   7.9250412e+00
   8.8288722e+00   8.3070859e+00
   8.8569691e+00   8.4185491e+00
   8.7167920e+00   8.4526732e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_-150_DBF_SE_EE.txt <==
               x               y
   4.8488621e+00   4.1433527e+00
   4.6213752e+00   4.3482519e+00
   4.6287981e+00   4.3996726e+00
   4.5524763e+00   4.4145363e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_-200_DBF_SE_EE.txt <==
               x               y
   2.0642432e+00   1.7638958e+00
   1.9773770e+00   1.8605140e+00
   1.9812415e+00   1.8831700e+00
   1.9485581e+00   1.8895168e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_-250_DBF_SE_EE.txt <==
               x               y
   7.4921371e-01   6.4020312e-01
   7.2052567e-01   6.7794260e-01
   7.2238196e-01   6.8662406e-01
   7.1055707e-01   6.8902719e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_-300_DBF_SE_EE.txt <==
               x               y
   2.5637788e-01   2.1907490e-01
   2.5154701e-01   2.3668058e-01
   2.5409768e-01   2.4151984e-01
   2.5057243e-01   2.4298009e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_-50_DBF_SE_EE.txt <==
               x               y
   1.4620671e+01   1.2493363e+01
   1.4061383e+01   1.3230356e+01
   1.4208678e+01   1.3505349e+01
   1.4021447e+01   1.3596597e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_0_DBF_SE_EE.txt <==
               x               y
   1.9723204e+01   1.6853478e+01
   1.9383551e+01   1.8237983e+01
   1.9924323e+01   1.8938069e+01
   1.9799449e+01   1.9199526e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_100_DBF_SE_EE.txt <==
               x               y
   2.6014502e+01   2.2229392e+01
   2.6726817e+01   2.5147262e+01
   2.8987969e+01   2.7553065e+01
   2.9780367e+01   2.8878022e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_150_DBF_SE_EE.txt <==
               x               y
   2.7089619e+01   2.3148080e+01
   2.8223803e+01   2.6555776e+01
   3.1254127e+01   2.9707048e+01
   3.2731620e+01   3.1739852e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_200_DBF_SE_EE.txt <==
               x               y
   2.7489850e+01   2.3490077e+01
   2.8830172e+01   2.7126308e+01
   3.2282981e+01   3.0684973e+01
   3.4231510e+01   3.3194295e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_250_DBF_SE_EE.txt <==
               x               y
   2.7624369e+01   2.3605024e+01
   2.9042353e+01   2.7325950e+01
   3.2667614e+01   3.1050567e+01
   3.4835393e+01   3.3779881e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_300_DBF_SE_EE.txt <==
               x               y
   2.7667795e+01   2.3642130e+01
   2.9111891e+01   2.7391378e+01
   3.2797225e+01   3.1173762e+01
   3.5046044e+01   3.3984149e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_32_32_5bit__DBF_bits__SNR_50_DBF_SE_EE.txt <==
               x               y
   2.3654919e+01   2.0213128e+01
   2.3802850e+01   2.2396101e+01
   2.5114996e+01   2.3871804e+01
   2.5299934e+01   2.4533346e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.0582983e-01
  -2.9000000e+01   2.5499481e-01
  -2.8000000e+01   3.1724474e-01
  -2.7000000e+01   3.9472980e-01
  -2.6000000e+01   4.9082996e-01
  -2.5000000e+01   6.0887737e-01
  -2.4000000e+01   7.5287103e-01
  -2.3000000e+01   9.2736881e-01
  -2.2000000e+01   1.1372441e+00
  -2.1000000e+01   1.3875160e+00
  -2.0000000e+01   1.6831159e+00
  -1.9000000e+01   2.0286001e+00
  -1.8000000e+01   2.4278300e+00
  -1.7000000e+01   2.8836520e+00
  -1.6000000e+01   3.3976138e+00
  -1.5000000e+01   3.9697490e+00
  -1.4000000e+01   4.5984512e+00
  -1.3000000e+01   5.2804396e+00
  -1.2000000e+01   6.0108060e+00
  -1.1000000e+01   6.7831233e+00
  -1.0000000e+01   7.5896011e+00
  -9.0000000e+00   8.4212873e+00
  -8.0000000e+00   9.2683266e+00
  -7.0000000e+00   1.0120296e+01
  -6.0000000e+00   1.0966626e+01
  -5.0000000e+00   1.1797080e+01
  -4.0000000e+00   1.2602255e+01
  -3.0000000e+00   1.3374005e+01
  -2.0000000e+00   1.4105731e+01
  -1.0000000e+00   1.4792480e+01
   0.0000000e+00   1.5430866e+01
   1.0000000e+00   1.6018869e+01
   2.0000000e+00   1.6555598e+01
   3.0000000e+00   1.7041067e+01
   4.0000000e+00   1.7476058e+01
   5.0000000e+00   1.7862030e+01
   6.0000000e+00   1.8201077e+01
   7.0000000e+00   1.8495880e+01
   8.0000000e+00   1.8749623e+01
   9.0000000e+00   1.8965884e+01
   1.0000000e+01   1.9148486e+01
   1.1000000e+01   1.9301332e+01
   1.2000000e+01   1.9428266e+01
   1.3000000e+01   1.9532939e+01
   1.4000000e+01   1.9618721e+01
   1.5000000e+01   1.9688646e+01
   1.6000000e+01   1.9745384e+01
   1.7000000e+01   1.9791244e+01
   1.8000000e+01   1.9828191e+01
   1.9000000e+01   1.9857879e+01
   2.0000000e+01   1.9881681e+01
   2.1000000e+01   1.9900729e+01
   2.2000000e+01   1.9915950e+01
   2.3000000e+01   1.9928099e+01
   2.4000000e+01   1.9937787e+01
   2.5000000e+01   1.9945505e+01
   2.6000000e+01   1.9951652e+01
   2.7000000e+01   1.9956543e+01
   2.8000000e+01   1.9960435e+01
   2.9000000e+01   1.9963530e+01
   3.0000000e+01   1.9965991e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.3325360e-01
  -2.9000000e+01   2.8617612e-01
  -2.8000000e+01   3.5270634e-01
  -2.7000000e+01   4.3719769e-01
  -2.6000000e+01   5.4202505e-01
  -2.5000000e+01   6.7149771e-01
  -2.4000000e+01   8.2943602e-01
  -2.3000000e+01   1.0204525e+00
  -2.2000000e+01   1.2496870e+00
  -2.1000000e+01   1.5223861e+00
  -2.0000000e+01   1.8436540e+00
  -1.9000000e+01   2.2181587e+00
  -1.8000000e+01   2.6498192e+00
  -1.7000000e+01   3.1415123e+00
  -1.6000000e+01   3.6948393e+00
  -1.5000000e+01   4.3099837e+00
  -1.4000000e+01   4.9856782e+00
  -1.3000000e+01   5.7192743e+00
  -1.2000000e+01   6.5068862e+00
  -1.1000000e+01   7.3435692e+00
  -1.0000000e+01   8.2234913e+00
  -9.0000000e+00   9.1400697e+00
  -8.0000000e+00   1.0086064e+01
  -7.0000000e+00   1.1053637e+01
  -6.0000000e+00   1.2034419e+01
  -5.0000000e+00   1.3019585e+01
  -4.0000000e+00   1.3999995e+01
  -3.0000000e+00   1.4966380e+01
  -2.0000000e+00   1.5909592e+01
  -1.0000000e+00   1.6820888e+01
   0.0000000e+00   1.7692228e+01
   1.0000000e+00   1.8516565e+01
   2.0000000e+00   1.9288088e+01
   3.0000000e+00   2.0002402e+01
   4.0000000e+00   2.0656622e+01
   5.0000000e+00   2.1249374e+01
   6.0000000e+00   2.1780721e+01
   7.0000000e+00   2.2252017e+01
   8.0000000e+00   2.2665725e+01
   9.0000000e+00   2.3025205e+01
   1.0000000e+01   2.3334494e+01
   1.1000000e+01   2.3598091e+01
   1.2000000e+01   2.3820736e+01
   1.3000000e+01   2.4007223e+01
   1.4000000e+01   2.4162228e+01
   1.5000000e+01   2.4290172e+01
   1.6000000e+01   2.4395132e+01
   1.7000000e+01   2.4480773e+01
   1.8000000e+01   2.4550325e+01
   1.9000000e+01   2.4606589e+01
   2.0000000e+01   2.4651950e+01
   2.1000000e+01   2.4688421e+01
   2.2000000e+01   2.4717675e+01
   2.3000000e+01   2.4741097e+01
   2.4000000e+01   2.4759819e+01
   2.5000000e+01   2.4774768e+01
   2.6000000e+01   2.4786690e+01
   2.7000000e+01   2.4796191e+01
   2.8000000e+01   2.4803758e+01
   2.9000000e+01   2.4809781e+01
   3.0000000e+01   2.4814573e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4056188e-01
  -2.9000000e+01   2.9402046e-01
  -2.8000000e+01   3.6120987e-01
  -2.7000000e+01   4.4667809e-01
  -2.6000000e+01   5.5324597e-01
  -2.5000000e+01   6.8501975e-01
  -2.4000000e+01   8.4593881e-01
  -2.3000000e+01   1.0405815e+00
  -2.2000000e+01   1.2741044e+00
  -2.1000000e+01   1.5518292e+00
  -2.0000000e+01   1.8789354e+00
  -1.9000000e+01   2.2601665e+00
  -1.8000000e+01   2.6995237e+00
  -1.7000000e+01   3.1999821e+00
  -1.6000000e+01   3.7632733e+00
  -1.5000000e+01   4.3897673e+00
  -1.4000000e+01   5.0784705e+00
  -1.3000000e+01   5.8271345e+00
  -1.2000000e+01   6.6324449e+00
  -1.1000000e+01   7.4902471e+00
  -1.0000000e+01   8.3957607e+00
  -9.0000000e+00   9.3437468e+00
  -8.0000000e+00   1.0328610e+01
  -7.0000000e+00   1.1344443e+01
  -6.0000000e+00   1.2385025e+01
  -5.0000000e+00   1.3443811e+01
  -4.0000000e+00   1.4513929e+01
  -3.0000000e+00   1.5588197e+01
  -2.0000000e+00   1.6659166e+01
  -1.0000000e+00   1.7719197e+01
   0.0000000e+00   1.8760552e+01
   1.0000000e+00   1.9775519e+01
   2.0000000e+00   2.0756553e+01
   3.0000000e+00   2.1696456e+01
   4.0000000e+00   2.2588573e+01
   5.0000000e+00   2.3427014e+01
   6.0000000e+00   2.4206894e+01
   7.0000000e+00   2.4924533e+01
   8.0000000e+00   2.5577621e+01
   9.0000000e+00   2.6165304e+01
   1.0000000e+01   2.6688188e+01
   1.1000000e+01   2.7148234e+01
   1.2000000e+01   2.7548591e+01
   1.3000000e+01   2.7893347e+01
   1.4000000e+01   2.8187267e+01
   1.5000000e+01   2.8435509e+01
   1.6000000e+01   2.8643368e+01
   1.7000000e+01   2.8816052e+01
   1.8000000e+01   2.8958510e+01
   1.9000000e+01   2.9075307e+01
   2.0000000e+01   2.9170552e+01
   2.1000000e+01   2.9247864e+01
   2.2000000e+01   2.9310375e+01
   2.3000000e+01   2.9360754e+01
   2.4000000e+01   2.9401243e+01
   2.5000000e+01   2.9433711e+01
   2.6000000e+01   2.9459699e+01
   2.7000000e+01   2.9480470e+01
   2.8000000e+01   2.9497050e+01
   2.9000000e+01   2.9510271e+01
   3.0000000e+01   2.9520807e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4275771e-01
  -2.9000000e+01   2.9629764e-01
  -2.8000000e+01   3.6364954e-01
  -2.7000000e+01   4.4928046e-01
  -2.6000000e+01   5.5629671e-01
  -2.5000000e+01   6.8866779e-01
  -2.4000000e+01   8.5038856e-01
  -2.3000000e+01   1.0460208e+00
  -2.2000000e+01   1.2807201e+00
  -2.1000000e+01   1.5598328e+00
  -2.0000000e+01   1.8885640e+00
  -1.9000000e+01   2.2716855e+00
  -1.8000000e+01   2.7132304e+00
  -1.7000000e+01   3.2162131e+00
  -1.6000000e+01   3.7824170e+00
  -1.5000000e+01   4.4122831e+00
  -1.4000000e+01   5.1049190e+00
  -1.3000000e+01   5.8582197e+00
  -1.2000000e+01   6.6690732e+00
  -1.1000000e+01   7.5336036e+00
  -1.0000000e+01   8.4474049e+00
  -9.0000000e+00   9.4057268e+00
  -8.0000000e+00   1.0403592e+01
  -7.0000000e+00   1.1435852e+01
  -6.0000000e+00   1.2497192e+01
  -5.0000000e+00   1.3582124e+01
  -4.0000000e+00   1.4684973e+01
  -3.0000000e+00   1.5799884e+01
  -2.0000000e+00   1.6920844e+01
  -1.0000000e+00   1.8041716e+01
   0.0000000e+00   1.9156277e+01
   1.0000000e+00   2.0258255e+01
   2.0000000e+00   2.1341364e+01
   3.0000000e+00   2.2399335e+01
   4.0000000e+00   2.3425962e+01
   5.0000000e+00   2.4415164e+01
   6.0000000e+00   2.5361086e+01
   7.0000000e+00   2.6258227e+01
   8.0000000e+00   2.7101604e+01
   9.0000000e+00   2.7886948e+01
   1.0000000e+01   2.8610900e+01
   1.1000000e+01   2.9271198e+01
   1.2000000e+01   2.9866814e+01
   1.3000000e+01   3.0398028e+01
   1.4000000e+01   3.0866428e+01
   1.5000000e+01   3.1274793e+01
   1.6000000e+01   3.1626929e+01
   1.7000000e+01   3.1927407e+01
   1.8000000e+01   3.2181302e+01
   1.9000000e+01   3.2393908e+01
   2.0000000e+01   3.2570498e+01
   2.1000000e+01   3.2716117e+01
   2.2000000e+01   3.2835441e+01
   2.3000000e+01   3.2932688e+01
   2.4000000e+01   3.3011578e+01
   2.5000000e+01   3.3075328e+01
   2.6000000e+01   3.3126677e+01
   2.7000000e+01   3.3167927e+01
   2.8000000e+01   3.3200993e+01
   2.9000000e+01   3.3227450e+01
   3.0000000e+01   3.3248589e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_-100_DBF_SE_EE.txt <==
               x               y
   9.7590345e+00   7.5896011e+00
   9.0636959e+00   8.2234913e+00
   9.1089950e+00   8.3957607e+00
   8.8873277e+00   8.4474049e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_-150_DBF_SE_EE.txt <==
               x               y
   5.1044735e+00   3.9697490e+00
   4.7503402e+00   4.3099837e+00
   4.7626855e+00   4.3897673e+00
   4.6420653e+00   4.4122831e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_-200_DBF_SE_EE.txt <==
               x               y
   2.1642226e+00   1.6831159e+00
   2.0320225e+00   1.8436540e+00
   2.0385542e+00   1.8789354e+00
   1.9869164e+00   1.8885640e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_-250_DBF_SE_EE.txt <==
               x               y
   7.8292062e-01   6.0887737e-01
   7.4010549e-01   6.7149771e-01
   7.4321336e-01   6.8501975e-01
   7.2453213e-01   6.8866779e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_-300_DBF_SE_EE.txt <==
               x               y
   2.6466482e-01   2.0582983e-01
   2.5708542e-01   2.3325360e-01
   2.6099802e-01   2.4056188e-01
   2.5540001e-01   2.4275771e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_-50_DBF_SE_EE.txt <==
               x               y
   1.5169191e+01   1.1797080e+01
   1.4349813e+01   1.3019585e+01
   1.4585886e+01   1.3443811e+01
   1.4289452e+01   1.3582124e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_0_DBF_SE_EE.txt <==
               x               y
   1.9841669e+01   1.5430866e+01
   1.9499866e+01   1.7692228e+01
   2.0354293e+01   1.8760552e+01
   2.0153894e+01   1.9156277e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_100_DBF_SE_EE.txt <==
               x               y
   2.4621944e+01   1.9148486e+01
   2.5718609e+01   2.3334494e+01
   2.8955395e+01   2.6688188e+01
   3.0100895e+01   2.8610900e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_150_DBF_SE_EE.txt <==
               x               y
   2.5316505e+01   1.9688646e+01
   2.6771930e+01   2.4290172e+01
   3.0851155e+01   2.8435509e+01
   3.2903517e+01   3.1274793e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_200_DBF_SE_EE.txt <==
               x               y
   2.5564717e+01   1.9881681e+01
   2.7170672e+01   2.4651950e+01
   3.1648640e+01   2.9170552e+01
   3.4266700e+01   3.2570498e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_250_DBF_SE_EE.txt <==
               x               y
   2.5646786e+01   1.9945505e+01
   2.7306037e+01   2.4774768e+01
   3.1934155e+01   2.9433711e+01
   3.4797820e+01   3.3075328e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_300_DBF_SE_EE.txt <==
               x               y
   2.5673127e+01   1.9965991e+01
   2.7349909e+01   2.4814573e+01
   3.2028650e+01   2.9520807e+01
   3.4980104e+01   3.3248589e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_48_16_5bit__DBF_bits__SNR_50_DBF_SE_EE.txt <==
               x               y
   2.2967764e+01   1.7862030e+01
   2.3420450e+01   2.1249374e+01
   2.5417180e+01   2.3427014e+01
   2.5686653e+01   2.4415164e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.9877494e-01
  -2.9000000e+01   2.4688516e-01
  -2.8000000e+01   3.0756410e-01
  -2.7000000e+01   3.8301102e-01
  -2.6000000e+01   4.7644704e-01
  -2.5000000e+01   5.9118698e-01
  -2.4000000e+01   7.3121703e-01
  -2.3000000e+01   9.0100903e-01
  -2.2000000e+01   1.1053552e+00
  -2.1000000e+01   1.3492030e+00
  -2.0000000e+01   1.6374260e+00
  -1.9000000e+01   1.9745374e+00
  -1.8000000e+01   2.3643676e+00
  -1.7000000e+01   2.8097343e+00
  -1.6000000e+01   3.3121420e+00
  -1.5000000e+01   3.8715411e+00
  -1.4000000e+01   4.4861704e+00
  -1.3000000e+01   5.1524869e+00
  -1.2000000e+01   5.8651786e+00
  -1.1000000e+01   6.6172450e+00
  -1.0000000e+01   7.4001413e+00
  -9.0000000e+00   8.2039898e+00
  -8.0000000e+00   9.0178802e+00
  -7.0000000e+00   9.8302816e+00
  -6.0000000e+00   1.0629571e+01
  -5.0000000e+00   1.1404655e+01
  -4.0000000e+00   1.2145597e+01
  -3.0000000e+00   1.2844173e+01
  -2.0000000e+00   1.3494231e+01
  -1.0000000e+00   1.4091818e+01
   0.0000000e+00   1.4635058e+01
   1.0000000e+00   1.5123851e+01
   2.0000000e+00   1.5559494e+01
   3.0000000e+00   1.5944294e+01
   4.0000000e+00   1.6281247e+01
   5.0000000e+00   1.6573794e+01
   6.0000000e+00   1.6825644e+01
   7.0000000e+00   1.7040650e+01
   8.0000000e+00   1.7222704e+01
   9.0000000e+00   1.7375643e+01
   1.0000000e+01   1.7503168e+01
   1.1000000e+01   1.7608770e+01
   1.2000000e+01   1.7695669e+01
   1.3000000e+01   1.7766778e+01
   1.4000000e+01   1.7824680e+01
   1.5000000e+01   1.7871627e+01
   1.6000000e+01   1.7909553e+01
   1.7000000e+01   1.7940098e+01
   1.8000000e+01   1.7964634e+01
   1.9000000e+01   1.7984303e+01
   2.0000000e+01   1.8000041e+01
   2.1000000e+01   1.8012617e+01
   2.2000000e+01   1.8022654e+01
   2.3000000e+01   1.8030657e+01
   2.4000000e+01   1.8037033e+01
   2.5000000e+01   1.8042110e+01
   2.6000000e+01   1.8046151e+01
   2.7000000e+01   1.8049366e+01
   2.8000000e+01   1.8051923e+01
   2.9000000e+01   1.8053955e+01
   3.0000000e+01   1.8055571e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.3153067e-01
  -2.9000000e+01   2.8427888e-01
  -2.8000000e+01   3.5063827e-01
  -2.7000000e+01   4.3485303e-01
  -2.6000000e+01   5.3924422e-01
  -2.5000000e+01   6.6812829e-01
  -2.4000000e+01   8.2530580e-01
  -2.3000000e+01   1.0154149e+00
  -2.2000000e+01   1.2435767e+00
  -2.1000000e+01   1.5150188e+00
  -2.0000000e+01   1.8348268e+00
  -1.9000000e+01   2.2076497e+00
  -1.8000000e+01   2.6373861e+00
  -1.7000000e+01   3.1268879e+00
  -1.6000000e+01   3.6777226e+00
  -1.5000000e+01   4.2900248e+00
  -1.4000000e+01   4.9624553e+00
  -1.3000000e+01   5.6922589e+00
  -1.2000000e+01   6.4753971e+00
  -1.1000000e+01   7.3067130e+00
  -1.0000000e+01   8.1800912e+00
  -9.0000000e+00   9.0885854e+00
  -8.0000000e+00   1.0024508e+01
  -7.0000000e+00   1.0979500e+01
  -6.0000000e+00   1.1944602e+01
  -5.0000000e+00   1.2910372e+01
  -4.0000000e+00   1.3867050e+01
  -3.0000000e+00   1.4804805e+01
  -2.0000000e+00   1.5714032e+01
  -1.0000000e+00   1.6585695e+01
   0.0000000e+00   1.7411684e+01
   1.0000000e+00   1.8185139e+01
   2.0000000e+00   1.8900735e+01
   3.0000000e+00   1.9554860e+01
   4.0000000e+00   2.0145686e+01
   5.0000000e+00   2.0673117e+01
   6.0000000e+00   2.1138634e+01
   7.0000000e+00   2.1545040e+01
   8.0000000e+00   2.1896170e+01
   9.0000000e+00   2.2196579e+01
   1.0000000e+01   2.2451242e+01
   1.1000000e+01   2.2665293e+01
   1.2000000e+01   2.2843807e+01
   1.3000000e+01   2.2991630e+01
   1.4000000e+01   2.3113263e+01
   1.5000000e+01   2.3212785e+01
   1.6000000e+01   2.3293814e+01
   1.7000000e+01   2.3359509e+01
   1.8000000e+01   2.3412577e+01
   1.9000000e+01   2.3455315e+01
   2.0000000e+01   2.3489646e+01
   2.1000000e+01   2.3517164e+01
   2.2000000e+01   2.3539184e+01
   2.3000000e+01   2.3556779e+01
   2.4000000e+01   2.3570821e+01
   2.5000000e+01   2.3582018e+01
   2.6000000e+01   2.3590939e+01
   2.7000000e+01   2.3598042e+01
   2.8000000e+01   2.3603696e+01
   2.9000000e+01   2.3608193e+01
   3.0000000e+01   2.3611770e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4008116e-01
  -2.9000000e+01   2.9351668e-01
  -2.8000000e+01   3.6067430e-01
  -2.7000000e+01   4.4609777e-01
  -2.6000000e+01   5.5256435e-01
  -2.5000000e+01   6.8420386e-01
  -2.4000000e+01   8.4494350e-01
  -2.3000000e+01   1.0393650e+00
  -2.2000000e+01   1.2726250e+00
  -2.1000000e+01   1.5500399e+00
  -2.0000000e+01   1.8767832e+00
  -1.9000000e+01   2.2575925e+00
  -1.8000000e+01   2.6964616e+00
  -1.7000000e+01   3.1963570e+00
  -1.6000000e+01   3.7589988e+00
  -1.5000000e+01   4.3847408e+00
  -1.4000000e+01   5.0725668e+00
  -1.3000000e+01   5.8201956e+00
  -1.2000000e+01   6.6242664e+00
  -1.1000000e+01   7.4805608e+00
  -1.0000000e+01   8.3842121e+00
  -9.0000000e+00   9.3298685e+00
  -8.0000000e+00   1.0311792e+01
  -7.0000000e+00   1.1323899e+01
  -6.0000000e+00   1.2359759e+01
  -5.0000000e+00   1.3412585e+01
  -4.0000000e+00   1.4475230e+01
  -3.0000000e+00   1.5540211e+01
  -2.0000000e+00   1.6599761e+01
  -1.0000000e+00   1.7645910e+01
   0.0000000e+00   1.8670601e+01
   1.0000000e+00   1.9665829e+01
   2.0000000e+00   2.0623814e+01
   3.0000000e+00   2.1537207e+01
   4.0000000e+00   2.2399327e+01
   5.0000000e+00   2.3204417e+01
   6.0000000e+00   2.3947903e+01
   7.0000000e+00   2.4626609e+01
   8.0000000e+00   2.5238906e+01
   9.0000000e+00   2.5784766e+01
   1.0000000e+01   2.6265709e+01
   1.1000000e+01   2.6684623e+01
   1.2000000e+01   2.7045523e+01
   1.3000000e+01   2.7353239e+01
   1.4000000e+01   2.7613096e+01
   1.5000000e+01   2.7830617e+01
   1.6000000e+01   2.8011261e+01
   1.7000000e+01   2.8160229e+01
   1.8000000e+01   2.8282319e+01
   1.9000000e+01   2.8381847e+01
   2.0000000e+01   2.8462613e+01
   2.1000000e+01   2.8527901e+01
   2.2000000e+01   2.8580506e+01
   2.3000000e+01   2.8622778e+01
   2.4000000e+01   2.8656671e+01
   2.5000000e+01   2.8683797e+01
   2.6000000e+01   2.8705475e+01
   2.7000000e+01   2.8722779e+01
   2.8000000e+01   2.8736577e+01
   2.9000000e+01   2.8747571e+01
   3.0000000e+01   2.8756326e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4264617e-01
  -2.9000000e+01   2.9618223e-01
  -2.8000000e+01   3.6352713e-01
  -2.7000000e+01   4.4915099e-01
  -2.6000000e+01   5.5614501e-01
  -2.5000000e+01   6.8848693e-01
  -2.4000000e+01   8.5016791e-01
  -2.3000000e+01   1.0457509e+00
  -2.2000000e+01   1.2803915e+00
  -2.1000000e+01   1.5594349e+00
  -2.0000000e+01   1.8880846e+00
  -1.9000000e+01   2.2711111e+00
  -1.8000000e+01   2.7125457e+00
  -1.7000000e+01   3.2154005e+00
  -1.6000000e+01   3.7814562e+00
  -1.5000000e+01   4.4111499e+00
  -1.4000000e+01   5.1035836e+00
  -1.3000000e+01   5.8566448e+00
  -1.2000000e+01   6.6672104e+00
  -1.1000000e+01   7.5313896e+00
  -1.0000000e+01   8.4447564e+00
  -9.0000000e+00   9.4025336e+00
  -8.0000000e+00   1.0399710e+01
  -7.0000000e+00   1.1431095e+01
  -6.0000000e+00   1.2491322e+01
  -5.0000000e+00   1.3574842e+01
  -4.0000000e+00   1.4675908e+01
  -3.0000000e+00   1.5788581e+01
  -2.0000000e+00   1.6906752e+01
  -1.0000000e+00   1.8024176e+01
   0.0000000e+00   1.9134512e+01
   1.0000000e+00   2.0231358e+01
   2.0000000e+00   2.1308288e+01
   3.0000000e+00   2.2358895e+01
   4.0000000e+00   2.3376838e+01
   5.0000000e+00   2.4355920e+01
   6.0000000e+00   2.5290199e+01
   7.0000000e+00   2.6174132e+01
   8.0000000e+00   2.7002758e+01
   9.0000000e+00   2.7771906e+01
   1.0000000e+01   2.8478402e+01
   1.1000000e+01   2.9120255e+01
   1.2000000e+01   2.9696784e+01
   1.3000000e+01   3.0208678e+01
   1.4000000e+01   3.0657951e+01
   1.5000000e+01   3.1047806e+01
   1.6000000e+01   3.1382419e+01
   1.7000000e+01   3.1666666e+01
   1.8000000e+01   3.1905827e+01
   1.9000000e+01   3.2105309e+01
   2.0000000e+01   3.2270409e+01
   2.1000000e+01   3.2406121e+01
   2.2000000e+01   3.2517020e+01
   2.3000000e+01   3.2607186e+01
   2.4000000e+01   3.2680184e+01
   2.5000000e+01   3.2739072e+01
   2.6000000e+01   3.2786438e+01
   2.7000000e+01   3.2824445e+01
   2.8000000e+01   3.2854881e+01
   2.9000000e+01   3.2879215e+01
   3.0000000e+01   3.2898645e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_-100_DBF_SE_EE.txt <==
               x               y
   1.0009660e+01   7.4001413e+00
   9.1859531e+00   8.1800912e+00
   9.2408377e+00   8.3842121e+00
   8.9751901e+00   8.4447564e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_-150_DBF_SE_EE.txt <==
               x               y
   5.2367660e+00   3.8715411e+00
   4.8175461e+00   4.2900248e+00
   4.8327354e+00   4.3847408e+00
   4.6882239e+00   4.4111499e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_-200_DBF_SE_EE.txt <==
               x               y
   2.2148329e+00   1.6374260e+00
   2.0604456e+00   1.8348268e+00
   2.0685366e+00   1.8767832e+00
   2.0066794e+00   1.8880846e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_-250_DBF_SE_EE.txt <==
               x               y
   7.9965776e-01   5.9118698e-01
   7.5028443e-01   6.6812829e-01
   7.5410985e-01   6.8420386e-01
   7.3173231e-01   6.8848693e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_-300_DBF_SE_EE.txt <==
               x               y
   2.6886912e-01   1.9877494e-01
   2.6000075e-01   2.3153067e-01
   2.6461056e-01   2.4008116e-01
   2.5788731e-01   2.4264617e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_-50_DBF_SE_EE.txt <==
               x               y
   1.5426288e+01   1.1404655e+01
   1.4497891e+01   1.2910372e+01
   1.4782966e+01   1.3412585e+01
   1.4427508e+01   1.3574842e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_0_DBF_SE_EE.txt <==
               x               y
   1.9795831e+01   1.4635058e+01
   1.9552705e+01   1.7411684e+01
   2.0578200e+01   1.8670601e+01
   2.0336393e+01   1.9134512e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_100_DBF_SE_EE.txt <==
               x               y
   2.3675325e+01   1.7503168e+01
   2.5211951e+01   2.2451242e+01
   2.8949310e+01   2.6265709e+01
   3.0267193e+01   2.8478402e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_150_DBF_SE_EE.txt <==
               x               y
   2.4173714e+01   1.7871627e+01
   2.6067136e+01   2.3212785e+01
   3.0674107e+01   2.7830617e+01
   3.2997987e+01   3.1047806e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_200_DBF_SE_EE.txt <==
               x               y
   2.4347411e+01   1.8000041e+01
   2.6378041e+01   2.3489646e+01
   3.1370675e+01   2.8462613e+01
   3.4297384e+01   3.2270409e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_250_DBF_SE_EE.txt <==
               x               y
   2.4404315e+01   1.8042110e+01
   2.6481772e+01   2.3582018e+01
   3.1614458e+01   2.8683797e+01
   3.4795485e+01   3.2739072e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_300_DBF_SE_EE.txt <==
               x               y
   2.4422523e+01   1.8055571e+01
   2.6515183e+01   2.3611770e+01
   3.1694396e+01   2.8756326e+01
   3.4965082e+01   3.2898645e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_56_8_5bit__DBF_bits__SNR_50_DBF_SE_EE.txt <==
               x               y
   2.2418225e+01   1.6573794e+01
   2.3215179e+01   2.0673117e+01
   2.5575242e+01   2.3204417e+01
   2.5885769e+01   2.4355920e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.9513845e-01
  -2.9000000e+01   2.4268136e-01
  -2.8000000e+01   3.0245945e-01
  -2.7000000e+01   3.7682004e-01
  -2.6000000e+01   4.6881954e-01
  -2.5000000e+01   5.8180384e-01
  -2.4000000e+01   7.1972928e-01
  -2.3000000e+01   8.8702187e-01
  -2.2000000e+01   1.0884304e+00
  -2.1000000e+01   1.3288643e+00
  -2.0000000e+01   1.6131662e+00
  -1.9000000e+01   1.9458265e+00
  -1.8000000e+01   2.3306596e+00
  -1.7000000e+01   2.7704684e+00
  -1.6000000e+01   3.2667347e+00
  -1.5000000e+01   3.8193651e+00
  -1.4000000e+01   4.4265161e+00
  -1.3000000e+01   5.0845057e+00
  -1.2000000e+01   5.7878066e+00
  -1.1000000e+01   6.5291136e+00
  -1.0000000e+01   7.2994803e+00
  -9.0000000e+00   8.0885366e+00
  -8.0000000e+00   8.8848099e+00
  -7.0000000e+00   9.6761769e+00
  -6.0000000e+00   1.0450450e+01
  -5.0000000e+00   1.1196067e+01
  -4.0000000e+00   1.1902802e+01
  -3.0000000e+00   1.2562374e+01
  -2.0000000e+00   1.3168868e+01
  -1.0000000e+00   1.3718861e+01
   0.0000000e+00   1.4211294e+01
   1.0000000e+00   1.4647112e+01
   2.0000000e+00   1.5028810e+01
   3.0000000e+00   1.5359948e+01
   4.0000000e+00   1.5644730e+01
   5.0000000e+00   1.5887670e+01
   6.0000000e+00   1.6093342e+01
   7.0000000e+00   1.6266213e+01
   8.0000000e+00   1.6410527e+01
   9.0000000e+00   1.6530235e+01
   1.0000000e+01   1.6628944e+01
   1.1000000e+01   1.6709898e+01
   1.2000000e+01   1.6775965e+01
   1.3000000e+01   1.6829650e+01
   1.4000000e+01   1.6873108e+01
   1.5000000e+01   1.6908173e+01
   1.6000000e+01   1.6936385e+01
   1.7000000e+01   1.6959032e+01
   1.8000000e+01   1.6977175e+01
   1.9000000e+01   1.6991687e+01
   2.0000000e+01   1.7003278e+01
   2.1000000e+01   1.7012527e+01
   2.2000000e+01   1.7019900e+01
   2.3000000e+01   1.7025774e+01
   2.4000000e+01   1.7030450e+01
   2.5000000e+01   1.7034171e+01
   2.6000000e+01   1.7037131e+01
   2.7000000e+01   1.7039486e+01
   2.8000000e+01   1.7041357e+01
   2.9000000e+01   1.7042845e+01
   3.0000000e+01   1.7044028e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.3066566e-01
  -2.9000000e+01   2.8331842e-01
  -2.8000000e+01   3.4959473e-01
  -2.7000000e+01   4.3365879e-01
  -2.6000000e+01   5.3782611e-01
  -2.5000000e+01   6.6640918e-01
  -2.4000000e+01   8.2319870e-01
  -2.3000000e+01   1.0128452e+00
  -2.2000000e+01   1.2404601e+00
  -2.1000000e+01   1.5112617e+00
  -2.0000000e+01   1.8303261e+00
  -1.9000000e+01   2.2022930e+00
  -1.8000000e+01   2.6310505e+00
  -1.7000000e+01   3.1194382e+00
  -1.6000000e+01   3.6690065e+00
  -1.5000000e+01   4.2798657e+00
  -1.4000000e+01   4.9506397e+00
  -1.3000000e+01   5.6785193e+00
  -1.2000000e+01   6.4593882e+00
  -1.1000000e+01   7.2879812e+00
  -1.0000000e+01   8.1580385e+00
  -9.0000000e+00   9.0624287e+00
  -8.0000000e+00   9.9932373e+00
  -7.0000000e+00   1.0941839e+01
  -6.0000000e+00   1.1898978e+01
  -5.0000000e+00   1.2854899e+01
  -4.0000000e+00   1.3799538e+01
  -3.0000000e+00   1.4722783e+01
  -2.0000000e+00   1.5614813e+01
  -1.0000000e+00   1.6466461e+01
   0.0000000e+00   1.7269600e+01
   1.0000000e+00   1.8017492e+01
   2.0000000e+00   1.8705080e+01
   3.0000000e+00   1.9329173e+01
   4.0000000e+00   1.9888493e+01
   5.0000000e+00   2.0383603e+01
   6.0000000e+00   2.0816696e+01
   7.0000000e+00   2.1191297e+01
   8.0000000e+00   2.1511906e+01
   9.0000000e+00   2.1783647e+01
   1.0000000e+01   2.2011928e+01
   1.1000000e+01   2.2202163e+01
   1.2000000e+01   2.2359556e+01
   1.3000000e+01   2.2488951e+01
   1.4000000e+01   2.2594736e+01
   1.5000000e+01   2.2680803e+01
   1.6000000e+01   2.2750536e+01
   1.7000000e+01   2.2806838e+01
   1.8000000e+01   2.2852159e+01
   1.9000000e+01   2.2888552e+01
   2.0000000e+01   2.2917715e+01
   2.1000000e+01   2.2941045e+01
   2.2000000e+01   2.2959683e+01
   2.3000000e+01   2.2974556e+01
   2.4000000e+01   2.2986414e+01
   2.5000000e+01   2.2995860e+01
   2.6000000e+01   2.3003382e+01
   2.7000000e+01   2.3009367e+01
   2.8000000e+01   2.3014129e+01
   2.9000000e+01   2.3017916e+01
   3.0000000e+01   2.3020927e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.3984138e-01
  -2.9000000e+01   2.9326430e-01
  -2.8000000e+01   3.6040743e-01
  -2.7000000e+01   4.4580825e-01
  -2.6000000e+01   5.5222213e-01
  -2.5000000e+01   6.8379414e-01
  -2.4000000e+01   8.4444366e-01
  -2.3000000e+01   1.0387542e+00
  -2.2000000e+01   1.2718822e+00
  -2.1000000e+01   1.5491414e+00
  -2.0000000e+01   1.8757026e+00
  -1.9000000e+01   2.2563001e+00
  -1.8000000e+01   2.6949243e+00
  -1.7000000e+01   3.1945372e+00
  -1.6000000e+01   3.7568532e+00
  -1.5000000e+01   4.3822180e+00
  -1.4000000e+01   5.0696038e+00
  -1.3000000e+01   5.8167131e+00
  -1.2000000e+01   6.6201618e+00
  -1.1000000e+01   7.4756991e+00
  -1.0000000e+01   8.3784149e+00
  -9.0000000e+00   9.3229005e+00
  -8.0000000e+00   1.0303346e+01
  -7.0000000e+00   1.1313578e+01
  -6.0000000e+00   1.2347062e+01
  -5.0000000e+00   1.3396888e+01
  -4.0000000e+00   1.4455773e+01
  -3.0000000e+00   1.5516082e+01
  -2.0000000e+00   1.6569890e+01
  -1.0000000e+00   1.7609067e+01
   0.0000000e+00   1.8625400e+01
   1.0000000e+00   1.9610744e+01
   2.0000000e+00   2.0557210e+01
   3.0000000e+00   2.1457387e+01
   4.0000000e+00   2.2304596e+01
   5.0000000e+00   2.3093161e+01
   6.0000000e+00   2.3818681e+01
   7.0000000e+00   2.4478244e+01
   8.0000000e+00   2.5070571e+01
   9.0000000e+00   2.5596053e+01
   1.0000000e+01   2.6056657e+01
   1.1000000e+01   2.6455724e+01
   1.2000000e+01   2.6797679e+01
   1.3000000e+01   2.7087697e+01
   1.4000000e+01   2.7331357e+01
   1.5000000e+01   2.7534335e+01
   1.6000000e+01   2.7702149e+01
   1.7000000e+01   2.7839978e+01
   1.8000000e+01   2.7952533e+01
   1.9000000e+01   2.8044000e+01
   2.0000000e+01   2.8118025e+01
   2.1000000e+01   2.8177726e+01
   2.2000000e+01   2.8225737e+01
   2.3000000e+01   2.8264256e+01
   2.4000000e+01   2.8295099e+01
   2.5000000e+01   2.8319758e+01
   2.6000000e+01   2.8339446e+01
   2.7000000e+01   2.8355151e+01
   2.8000000e+01   2.8367666e+01
   2.9000000e+01   2.8377634e+01
   3.0000000e+01   2.8385568e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4259046e-01
  -2.9000000e+01   2.9612460e-01
  -2.8000000e+01   3.6346600e-01
  -2.7000000e+01   4.4908634e-01
  -2.6000000e+01   5.5606939e-01
  -2.5000000e+01   6.8839660e-01
  -2.4000000e+01   8.5005770e-01
  -2.3000000e+01   1.0456161e+00
  -2.2000000e+01   1.2802274e+00
  -2.1000000e+01   1.5592361e+00
  -2.0000000e+01   1.8878452e+00
  -1.9000000e+01   2.2708242e+00
  -1.8000000e+01   2.7122036e+00
  -1.7000000e+01   3.2149946e+00
  -1.6000000e+01   3.7809761e+00
  -1.5000000e+01   4.4105836e+00
  -1.4000000e+01   5.1029164e+00
  -1.3000000e+01   5.8558578e+00
  -1.2000000e+01   6.6662794e+00
  -1.1000000e+01   7.5302829e+00
  -1.0000000e+01   8.4434321e+00
  -9.0000000e+00   9.4009366e+00
  -8.0000000e+00   1.0397768e+01
  -7.0000000e+00   1.1428715e+01
  -6.0000000e+00   1.2488385e+01
  -5.0000000e+00   1.3571197e+01
  -4.0000000e+00   1.4671369e+01
  -3.0000000e+00   1.5782920e+01
  -2.0000000e+00   1.6899693e+01
  -1.0000000e+00   1.8015390e+01
   0.0000000e+00   1.9123609e+01
   1.0000000e+00   2.0217885e+01
   2.0000000e+00   2.1291724e+01
   3.0000000e+00   2.2338650e+01
   4.0000000e+00   2.3352256e+01
   5.0000000e+00   2.4326291e+01
   6.0000000e+00   2.5254771e+01
   7.0000000e+00   2.6132138e+01
   8.0000000e+00   2.6953445e+01
   9.0000000e+00   2.7714575e+01
   1.0000000e+01   2.8412452e+01
   1.1000000e+01   2.9045223e+01
   1.2000000e+01   2.9612383e+01
   1.3000000e+01   3.0114822e+01
   1.4000000e+01   3.0554768e+01
   1.5000000e+01   3.0935627e+01
   1.6000000e+01   3.1261753e+01
   1.7000000e+01   3.1538164e+01
   1.8000000e+01   3.1770233e+01
   1.9000000e+01   3.1963417e+01
   2.0000000e+01   3.2123017e+01
   2.1000000e+01   3.2253998e+01
   2.2000000e+01   3.2360882e+01
   2.3000000e+01   3.2447679e+01
   2.4000000e+01   3.2517878e+01
   2.5000000e+01   3.2574459e+01
   2.6000000e+01   3.2619938e+01
   2.7000000e+01   3.2656408e+01
   2.8000000e+01   3.2685600e+01
   2.9000000e+01   3.2708930e+01
   3.0000000e+01   3.2727553e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_-100_DBF_SE_EE.txt <==
               x               y
   1.0136759e+01   7.2994803e+00
   9.2484282e+00   8.1580385e+00
   9.3083156e+00   8.3784149e+00
   9.0197972e+00   8.4434321e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_-150_DBF_SE_EE.txt <==
               x               y
   5.3039370e+00   3.8193651e+00
   4.8519053e+00   4.2798657e+00
   4.8685901e+00   4.3822180e+00
   4.7116586e+00   4.4105836e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_-200_DBF_SE_EE.txt <==
               x               y
   2.2401974e+00   1.6131662e+00
   2.0749644e+00   1.8303261e+00
   2.0838825e+00   1.8757026e+00
   2.0167132e+00   1.8878452e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_-250_DBF_SE_EE.txt <==
               x               y
   8.0794867e-01   5.8180384e-01
   7.5548031e-01   6.6640918e-01
   7.5968686e-01   6.8379414e-01
   7.3538789e-01   6.8839660e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_-300_DBF_SE_EE.txt <==
               x               y
   2.7098799e-01   1.9513845e-01
   2.6149605e-01   2.3066566e-01
   2.6646081e-01   2.3984138e-01
   2.5915015e-01   2.4259046e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_-50_DBF_SE_EE.txt <==
               x               y
   1.5547934e+01   1.1196067e+01
   1.4573064e+01   1.2854899e+01
   1.4883778e+01   1.3396888e+01
   1.4497593e+01   1.3571197e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_0_DBF_SE_EE.txt <==
               x               y
   1.9735167e+01   1.4211294e+01
   1.9577825e+01   1.7269600e+01
   2.0692590e+01   1.8625400e+01
   2.0429024e+01   1.9123609e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_100_DBF_SE_EE.txt <==
               x               y
   2.3092549e+01   1.6628944e+01
   2.4954005e+01   2.2011928e+01
   2.8948624e+01   2.6056657e+01
   3.0351941e+01   2.8412452e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_150_DBF_SE_EE.txt <==
               x               y
   2.3480312e+01   1.6908173e+01
   2.5712281e+01   2.2680803e+01
   3.0590306e+01   2.7534335e+01
   3.3047352e+01   3.0935627e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_200_DBF_SE_EE.txt <==
               x               y
   2.3612385e+01   1.7003278e+01
   2.5980858e+01   2.2917715e+01
   3.1238779e+01   2.8118025e+01
   3.4315796e+01   3.2123017e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_250_DBF_SE_EE.txt <==
               x               y
   2.3655286e+01   1.7034171e+01
   2.6069448e+01   2.2995860e+01
   3.1462902e+01   2.8319758e+01
   3.4798055e+01   3.2574459e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_300_DBF_SE_EE.txt <==
               x               y
   2.3668974e+01   1.7044028e+01
   2.6097865e+01   2.3020927e+01
   3.1536016e+01   2.8385568e+01
   3.4961599e+01   3.2727553e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_60_4_5bit__DBF_bits__SNR_50_DBF_SE_EE.txt <==
               x               y
   2.2063144e+01   1.5887670e+01
   2.3108041e+01   2.0383603e+01
   2.5656217e+01   2.3093161e+01
   2.5986851e+01   2.4326291e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   3.2291200e-02
  -2.9000000e+01   4.0486390e-02
  -2.8000000e+01   5.0713494e-02
  -2.7000000e+01   6.3448802e-02
  -2.6000000e+01   7.9276636e-02
  -2.5000000e+01   9.8888419e-02
  -2.4000000e+01   1.2310143e-01
  -2.3000000e+01   1.5287357e-01
  -2.2000000e+01   1.8930651e-01
  -2.1000000e+01   2.3364239e-01
  -2.0000000e+01   2.8724747e-01
  -1.9000000e+01   3.5157710e-01
  -1.8000000e+01   4.2811670e-01
  -1.7000000e+01   5.1829337e-01
  -1.6000000e+01   6.2335605e-01
  -1.5000000e+01   7.4422677e-01
  -1.4000000e+01   8.8133345e-01
  -1.3000000e+01   1.0344439e+00
  -1.2000000e+01   1.2025294e+00
  -1.1000000e+01   1.3836890e+00
  -1.0000000e+01   1.5751636e+00
  -9.0000000e+00   1.7734548e+00
  -8.0000000e+00   1.9745461e+00
  -7.0000000e+00   2.1741988e+00
  -6.0000000e+00   2.3682815e+00
  -5.0000000e+00   2.5530826e+00
  -4.0000000e+00   2.7255596e+00
  -3.0000000e+00   2.8834957e+00
  -2.0000000e+00   3.0255511e+00
  -1.0000000e+00   3.1512217e+00
   0.0000000e+00   3.2607252e+00
   1.0000000e+00   3.3548452e+00
   2.0000000e+00   3.4347627e+00
   3.0000000e+00   3.5018963e+00
   4.0000000e+00   3.5577667e+00
   5.0000000e+00   3.6038911e+00
   6.0000000e+00   3.6417099e+00
   7.0000000e+00   3.6725402e+00
   8.0000000e+00   3.6975523e+00
   9.0000000e+00   3.7177634e+00
   1.0000000e+01   3.7340412e+00
   1.1000000e+01   3.7471160e+00
   1.2000000e+01   3.7575950e+00
   1.3000000e+01   3.7659787e+00
   1.4000000e+01   3.7726765e+00
   1.5000000e+01   3.7780211e+00
   1.6000000e+01   3.7822821e+00
   1.7000000e+01   3.7856766e+00
   1.8000000e+01   3.7883792e+00
   1.9000000e+01   3.7905299e+00
   2.0000000e+01   3.7922409e+00
   2.1000000e+01   3.7936015e+00
   2.2000000e+01   3.7946833e+00
   2.3000000e+01   3.7955432e+00
   2.4000000e+01   3.7962267e+00
   2.5000000e+01   3.7967698e+00
   2.6000000e+01   3.7972014e+00
   2.7000000e+01   3.7975444e+00
   2.8000000e+01   3.7978168e+00
   2.9000000e+01   3.7980333e+00
   3.0000000e+01   3.7982053e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   3.7908555e-02
  -2.9000000e+01   4.7504127e-02
  -2.8000000e+01   5.9527445e-02
  -2.7000000e+01   7.4526174e-02
  -2.6000000e+01   9.3184755e-02
  -2.5000000e+01   1.1634430e-01
  -2.4000000e+01   1.4502032e-01
  -2.3000000e+01   1.8038231e-01
  -2.2000000e+01   2.2381204e-01
  -2.1000000e+01   2.7690173e-01
  -2.0000000e+01   3.4145654e-01
  -1.9000000e+01   4.1948388e-01
  -1.8000000e+01   5.1316402e-01
  -1.7000000e+01   6.2479561e-01
  -1.6000000e+01   7.5670899e-01
  -1.5000000e+01   9.1114118e-01
  -1.4000000e+01   1.0900693e+00
  -1.3000000e+01   1.2950055e+00
  -1.2000000e+01   1.5267660e+00
  -1.1000000e+01   1.7852365e+00
  -1.0000000e+01   2.0691671e+00
  -9.0000000e+00   2.3760344e+00
  -8.0000000e+00   2.7020064e+00
  -7.0000000e+00   3.0420377e+00
  -6.0000000e+00   3.3901035e+00
  -5.0000000e+00   3.7395598e+00
  -4.0000000e+00   4.0835890e+00
  -3.0000000e+00   4.4156813e+00
  -2.0000000e+00   4.7300831e+00
  -1.0000000e+00   5.0221527e+00
   0.0000000e+00   5.2885844e+00
   1.0000000e+00   5.5274761e+00
   2.0000000e+00   5.7382589e+00
   3.0000000e+00   5.9215119e+00
   4.0000000e+00   6.0787117e+00
   5.0000000e+00   6.2119595e+00
   6.0000000e+00   6.3237212e+00
   7.0000000e+00   6.4166067e+00
   8.0000000e+00   6.4931987e+00
   9.0000000e+00   6.5559342e+00
   1.0000000e+01   6.6070317e+00
   1.1000000e+01   6.6484554e+00
   1.2000000e+01   6.6819067e+00
   1.3000000e+01   6.7088340e+00
   1.4000000e+01   6.7304534e+00
   1.5000000e+01   6.7477744e+00
   1.6000000e+01   6.7616281e+00
   1.7000000e+01   6.7726932e+00
   1.8000000e+01   6.7815212e+00
   1.9000000e+01   6.7885582e+00
   2.0000000e+01   6.7941635e+00
   2.1000000e+01   6.7986259e+00
   2.2000000e+01   6.8021767e+00
   2.3000000e+01   6.8050013e+00
   2.4000000e+01   6.8072474e+00
   2.5000000e+01   6.8090332e+00
   2.6000000e+01   6.8104527e+00
   2.7000000e+01   6.8115809e+00
   2.8000000e+01   6.8124774e+00
   2.9000000e+01   6.8131898e+00
   3.0000000e+01   6.8137559e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   3.9079985e-02
  -2.9000000e+01   4.8937176e-02
  -2.8000000e+01   6.1326232e-02
  -2.7000000e+01   7.6801234e-02
  -2.6000000e+01   9.6064961e-02
  -2.5000000e+01   1.1998624e-01
  -2.4000000e+01   1.4964355e-01
  -2.3000000e+01   1.8626318e-01
  -2.2000000e+01   2.3130653e-01
  -2.1000000e+01   2.8647319e-01
  -2.0000000e+01   3.5371123e-01
  -1.9000000e+01   4.3521955e-01
  -1.8000000e+01   5.3343640e-01
  -1.7000000e+01   6.5100836e-01
  -1.6000000e+01   7.9073307e-01
  -1.5000000e+01   9.5546814e-01
  -1.4000000e+01   1.1479996e+00
  -1.3000000e+01   1.3708663e+00
  -1.2000000e+01   1.6261433e+00
  -1.1000000e+01   1.9151950e+00
  -1.0000000e+01   2.2384204e+00
  -9.0000000e+00   2.5950180e+00
  -8.0000000e+00   2.9828044e+00
  -7.0000000e+00   3.3981197e+00
  -6.0000000e+00   3.8358461e+00
  -5.0000000e+00   4.2895549e+00
  -4.0000000e+00   4.7517856e+00
  -3.0000000e+00   5.2144412e+00
  -2.0000000e+00   5.6692636e+00
  -1.0000000e+00   6.1083500e+00
   0.0000000e+00   6.5246450e+00
   1.0000000e+00   6.9123504e+00
   2.0000000e+00   7.2672098e+00
   3.0000000e+00   7.5866308e+00
   4.0000000e+00   7.8696486e+00
   5.0000000e+00   8.1167479e+00
   6.0000000e+00   8.3295938e+00
   7.0000000e+00   8.5107113e+00
   8.0000000e+00   8.6631643e+00
   9.0000000e+00   8.7902708e+00
   1.0000000e+01   8.8953727e+00
   1.1000000e+01   8.9816667e+00
   1.2000000e+01   9.0520956e+00
   1.3000000e+01   9.1092884e+00
   1.4000000e+01   9.1555394e+00
   1.5000000e+01   9.1928138e+00
   1.6000000e+01   9.2227692e+00
   1.7000000e+01   9.2467878e+00
   1.8000000e+01   9.2660103e+00
   1.9000000e+01   9.2813714e+00
   2.0000000e+01   9.2936320e+00
   2.1000000e+01   9.3034083e+00
   2.2000000e+01   9.3111977e+00
   2.3000000e+01   9.3174002e+00
   2.4000000e+01   9.3223365e+00
   2.5000000e+01   9.3262637e+00
   2.6000000e+01   9.3293870e+00
   2.7000000e+01   9.3318703e+00
   2.8000000e+01   9.3338444e+00
   2.9000000e+01   9.3354135e+00
   3.0000000e+01   9.3366604e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   3.9391345e-02
  -2.9000000e+01   4.9315903e-02
  -2.8000000e+01   6.1799781e-02
  -2.7000000e+01   7.7400996e-02
  -2.6000000e+01   9.6827350e-02
  -2.5000000e+01   1.2095722e-01
  -2.4000000e+01   1.5087952e-01
  -2.3000000e+01   1.8784623e-01
  -2.2000000e+01   2.3334012e-01
  -2.1000000e+01   2.8909423e-01
  -2.0000000e+01   3.5710203e-01
  -1.9000000e+01   4.3962449e-01
  -1.8000000e+01   5.3918512e-01
  -1.7000000e+01   6.5854798e-01
  -1.6000000e+01   8.0067219e-01
  -1.5000000e+01   9.6863556e-01
  -1.4000000e+01   1.1655200e+00
  -1.3000000e+01   1.3942541e+00
  -1.2000000e+01   1.6574121e+00
  -1.1000000e+01   1.9569791e+00
  -1.0000000e+01   2.2940966e+00
  -9.0000000e+00   2.6688148e+00
  -8.0000000e+00   3.0798795e+00
  -7.0000000e+00   3.5245830e+00
  -6.0000000e+00   3.9987046e+00
  -5.0000000e+00   4.4965599e+00
  -4.0000000e+00   5.0111665e+00
  -3.0000000e+00   5.5345267e+00
  -2.0000000e+00   6.0580127e+00
  -1.0000000e+00   6.5728262e+00
   0.0000000e+00   7.0704997e+00
   1.0000000e+00   7.5433895e+00
   2.0000000e+00   7.9850977e+00
   3.0000000e+00   8.3907941e+00
   4.0000000e+00   8.7573783e+00
   5.0000000e+00   9.0834887e+00
   6.0000000e+00   9.3693591e+00
   7.0000000e+00   9.6165632e+00
   8.0000000e+00   9.8276886e+00
   9.0000000e+00   1.0005998e+01
   1.0000000e+01   1.0155110e+01
   1.1000000e+01   1.0278734e+01
   1.2000000e+01   1.0380470e+01
   1.3000000e+01   1.0463664e+01
   1.4000000e+01   1.0531334e+01
   1.5000000e+01   1.0586133e+01
   1.6000000e+01   1.0630347e+01
   1.7000000e+01   1.0665913e+01
   1.8000000e+01   1.0694451e+01
   1.9000000e+01   1.0717305e+01
   2.0000000e+01   1.0735578e+01
   2.1000000e+01   1.0750168e+01
   2.2000000e+01   1.0761805e+01
   2.3000000e+01   1.0771080e+01
   2.4000000e+01   1.0778467e+01
   2.5000000e+01   1.0784346e+01
   2.6000000e+01   1.0789025e+01
   2.7000000e+01   1.0792746e+01
   2.8000000e+01   1.0795705e+01
   2.9000000e+01   1.0798057e+01
   3.0000000e+01   1.0799927e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits_5_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   3.9482915e-02
  -2.9000000e+01   4.9426684e-02
  -2.8000000e+01   6.1938166e-02
  -2.7000000e+01   7.7575961e-02
  -2.6000000e+01   9.7050099e-02
  -2.5000000e+01   1.2124144e-01
  -2.4000000e+01   1.5124198e-01
  -2.3000000e+01   1.8831167e-01
  -2.2000000e+01   2.3393977e-01
  -2.1000000e+01   2.8986968e-01
  -2.0000000e+01   3.5810897e-01
  -1.9000000e+01   4.4093801e-01
  -1.8000000e+01   5.4090715e-01
  -1.7000000e+01   6.6081762e-01
  -1.6000000e+01   8.0368005e-01
  -1.5000000e+01   9.7264302e-01
  -1.4000000e+01   1.1708845e+00
  -1.3000000e+01   1.4014610e+00
  -1.2000000e+01   1.6671132e+00
  -1.1000000e+01   1.9700364e+00
  -1.0000000e+01   2.3116297e+00
  -9.0000000e+00   2.6922475e+00
  -8.0000000e+00   3.1109802e+00
  -7.0000000e+00   3.5654922e+00
  -6.0000000e+00   4.0519413e+00
  -5.0000000e+00   4.5649980e+00
  -4.0000000e+00   5.0979733e+00
  -3.0000000e+00   5.6430570e+00
  -2.0000000e+00   6.1916594e+00
  -1.0000000e+00   6.7348337e+00
   0.0000000e+00   7.2637527e+00
   1.0000000e+00   7.7702040e+00
   2.0000000e+00   8.2470432e+00
   3.0000000e+00   8.6885687e+00
   4.0000000e+00   9.0907643e+00
   5.0000000e+00   9.4513908e+00
   6.0000000e+00   9.7699185e+00
   7.0000000e+00   1.0047324e+01
   8.0000000e+00   1.0285796e+01
   9.0000000e+00   1.0488397e+01
   1.0000000e+01   1.0658716e+01
   1.1000000e+01   1.0800574e+01
   1.2000000e+01   1.0917779e+01
   1.3000000e+01   1.1013949e+01
   1.4000000e+01   1.1092396e+01
   1.5000000e+01   1.1156075e+01
   1.6000000e+01   1.1207554e+01
   1.7000000e+01   1.1249030e+01
   1.8000000e+01   1.1282355e+01
   1.9000000e+01   1.1309071e+01
   2.0000000e+01   1.1330450e+01
   2.1000000e+01   1.1347532e+01
   2.2000000e+01   1.1361165e+01
   2.3000000e+01   1.1372035e+01
   2.4000000e+01   1.1380695e+01
   2.5000000e+01   1.1387591e+01
   2.6000000e+01   1.1393079e+01
   2.7000000e+01   1.1397444e+01
   2.8000000e+01   1.1400916e+01
   2.9000000e+01   1.1403677e+01
   3.0000000e+01   1.1405872e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits_6_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   3.9510318e-02
  -2.9000000e+01   4.9459805e-02
  -2.8000000e+01   6.1979539e-02
  -2.7000000e+01   7.7628283e-02
  -2.6000000e+01   9.7116745e-02
  -2.5000000e+01   1.2132652e-01
  -2.4000000e+01   1.5135056e-01
  -2.3000000e+01   1.8845121e-01
  -2.2000000e+01   2.3411972e-01
  -2.1000000e+01   2.9010264e-01
  -2.0000000e+01   3.5841184e-01
  -1.9000000e+01   4.4133362e-01
  -1.8000000e+01   5.4142654e-01
  -1.7000000e+01   6.6150325e-01
  -1.6000000e+01   8.0459020e-01
  -1.5000000e+01   9.7385780e-01
  -1.4000000e+01   1.1725137e+00
  -1.3000000e+01   1.4036541e+00
  -1.2000000e+01   1.6700715e+00
  -1.1000000e+01   1.9740272e+00
  -1.0000000e+01   2.3170015e+00
  -9.0000000e+00   2.6994457e+00
  -8.0000000e+00   3.1205611e+00
  -7.0000000e+00   3.5781341e+00
  -6.0000000e+00   4.0684493e+00
  -5.0000000e+00   4.5862997e+00
  -4.0000000e+00   5.1251038e+00
  -3.0000000e+00   5.6771293e+00
  -2.0000000e+00   6.2338200e+00
  -1.0000000e+00   6.7862051e+00
   0.0000000e+00   7.3253649e+00
   1.0000000e+00   7.8429225e+00
   2.0000000e+00   8.3315052e+00
   3.0000000e+00   8.7851305e+00
   4.0000000e+00   9.1994768e+00
   5.0000000e+00   9.5719993e+00
   6.0000000e+00   9.9018914e+00
   7.0000000e+00   1.0189903e+01
   8.0000000e+00   1.0438061e+01
   9.0000000e+00   1.0649331e+01
   1.0000000e+01   1.0827271e+01
   1.1000000e+01   1.0975721e+01
   1.2000000e+01   1.1098548e+01
   1.3000000e+01   1.1199454e+01
   1.4000000e+01   1.1281851e+01
   1.5000000e+01   1.1348793e+01
   1.6000000e+01   1.1402949e+01
   1.7000000e+01   1.1446609e+01
   1.8000000e+01   1.1481705e+01
   1.9000000e+01   1.1509852e+01
   2.0000000e+01   1.1532383e+01
   2.1000000e+01   1.1550391e+01
   2.2000000e+01   1.1564765e+01
   2.3000000e+01   1.1576229e+01
   2.4000000e+01   1.1585363e+01
   2.5000000e+01   1.1592636e+01
   2.6000000e+01   1.1598426e+01
   2.7000000e+01   1.1603031e+01
   2.8000000e+01   1.1606695e+01
   2.9000000e+01   1.1609607e+01
   3.0000000e+01   1.1611923e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits_7_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   3.9518481e-02
  -2.9000000e+01   4.9469669e-02
  -2.8000000e+01   6.1991860e-02
  -2.7000000e+01   7.7643867e-02
  -2.6000000e+01   9.7136597e-02
  -2.5000000e+01   1.2135187e-01
  -2.4000000e+01   1.5138292e-01
  -2.3000000e+01   1.8849280e-01
  -2.2000000e+01   2.3417338e-01
  -2.1000000e+01   2.9017212e-01
  -2.0000000e+01   3.5850221e-01
  -1.9000000e+01   4.4145171e-01
  -1.8000000e+01   5.4158164e-01
  -1.7000000e+01   6.6170809e-01
  -1.6000000e+01   8.0486226e-01
  -1.5000000e+01   9.7422111e-01
  -1.4000000e+01   1.1730013e+00
  -1.3000000e+01   1.4043108e+00
  -1.2000000e+01   1.6709578e+00
  -1.1000000e+01   1.9752237e+00
  -1.0000000e+01   2.3186132e+00
  -9.0000000e+00   2.7016071e+00
  -8.0000000e+00   3.1234405e+00
  -7.0000000e+00   3.5819371e+00
  -6.0000000e+00   4.0734204e+00
  -5.0000000e+00   4.5927220e+00
  -4.0000000e+00   5.1332940e+00
  -3.0000000e+00   5.6874297e+00
  -2.0000000e+00   6.2465852e+00
  -1.0000000e+00   6.8017848e+00
   0.0000000e+00   7.3440831e+00
   1.0000000e+00   7.8650553e+00
   2.0000000e+00   8.3572603e+00
   3.0000000e+00   8.8146307e+00
   4.0000000e+00   9.2327507e+00
   5.0000000e+00   9.6089805e+00
   6.0000000e+00   9.9424257e+00
   7.0000000e+00   1.0233764e+01
   8.0000000e+00   1.0484969e+01
   9.0000000e+00   1.0698973e+01
   1.0000000e+01   1.0879323e+01
   1.1000000e+01   1.1029861e+01
   1.2000000e+01   1.1154473e+01
   1.3000000e+01   1.1256884e+01
   1.4000000e+01   1.1340538e+01
   1.5000000e+01   1.1408520e+01
   1.6000000e+01   1.1463531e+01
   1.7000000e+01   1.1507887e+01
   1.8000000e+01   1.1543550e+01
   1.9000000e+01   1.1572154e+01
   2.0000000e+01   1.1595054e+01
   2.1000000e+01   1.1613357e+01
   2.2000000e+01   1.1627969e+01
   2.3000000e+01   1.1639622e+01
   2.4000000e+01   1.1648908e+01
   2.5000000e+01   1.1656303e+01
   2.6000000e+01   1.1662189e+01
   2.7000000e+01   1.1666871e+01
   2.8000000e+01   1.1670596e+01
   2.9000000e+01   1.1673557e+01
   3.0000000e+01   1.1675911e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits_8_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   3.9520880e-02
  -2.9000000e+01   4.9472569e-02
  -2.8000000e+01   6.1995481e-02
  -2.7000000e+01   7.7648447e-02
  -2.6000000e+01   9.7142433e-02
  -2.5000000e+01   1.2135932e-01
  -2.4000000e+01   1.5139243e-01
  -2.3000000e+01   1.8850503e-01
  -2.2000000e+01   2.3418915e-01
  -2.1000000e+01   2.9019255e-01
  -2.0000000e+01   3.5852878e-01
  -1.9000000e+01   4.4148644e-01
  -1.8000000e+01   5.4162726e-01
  -1.7000000e+01   6.6176836e-01
  -1.6000000e+01   8.0494231e-01
  -1.5000000e+01   9.7432803e-01
  -1.4000000e+01   1.1731448e+00
  -1.3000000e+01   1.4045041e+00
  -1.2000000e+01   1.6712188e+00
  -1.1000000e+01   1.9755760e+00
  -1.0000000e+01   2.3190880e+00
  -9.0000000e+00   2.7022439e+00
  -8.0000000e+00   3.1242891e+00
  -7.0000000e+00   3.5830582e+00
  -6.0000000e+00   4.0748864e+00
  -5.0000000e+00   4.5946165e+00
  -4.0000000e+00   5.1357110e+00
  -3.0000000e+00   5.6904707e+00
  -2.0000000e+00   6.2503557e+00
  -1.0000000e+00   6.8063889e+00
   0.0000000e+00   7.3496177e+00
   1.0000000e+00   7.8716032e+00
   2.0000000e+00   8.3648843e+00
   3.0000000e+00   8.8233684e+00
   4.0000000e+00   9.2426119e+00
   5.0000000e+00   9.6199464e+00
   6.0000000e+00   9.9544517e+00
   7.0000000e+00   1.0246783e+01
   8.0000000e+00   1.0498899e+01
   9.0000000e+00   1.0713721e+01
   1.0000000e+01   1.0894792e+01
   1.1000000e+01   1.1045956e+01
   1.2000000e+01   1.1171102e+01
   1.3000000e+01   1.1273965e+01
   1.4000000e+01   1.1357997e+01
   1.5000000e+01   1.1426291e+01
   1.6000000e+01   1.1481558e+01
   1.7000000e+01   1.1526124e+01
   1.8000000e+01   1.1561956e+01
   1.9000000e+01   1.1590698e+01
   2.0000000e+01   1.1613708e+01
   2.1000000e+01   1.1632101e+01
   2.2000000e+01   1.1646784e+01
   2.3000000e+01   1.1658494e+01
   2.4000000e+01   1.1667826e+01
   2.5000000e+01   1.1675257e+01
   2.6000000e+01   1.1681171e+01
   2.7000000e+01   1.1685877e+01
   2.8000000e+01   1.1689620e+01
   2.9000000e+01   1.1692596e+01
   3.0000000e+01   1.1694962e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_-100_HBF.txt <==
               x               y
   2.1492203e+00   1.5751636e+00
   2.7822605e+00   2.0691671e+00
   3.0049945e+00   2.2384204e+00
   3.0698469e+00   2.2940966e+00
   3.0735669e+00   2.3116297e+00
   3.0418820e+00   2.3170015e+00
   2.9691551e+00   2.3186132e+00
   2.8305724e+00   2.3190880e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_-150_HBF.txt <==
               x               y
   1.0154547e+00   7.4422677e-01
   1.2251461e+00   9.1114118e-01
   1.2826797e+00   9.5546814e-01
   1.2961803e+00   9.6863556e-01
   1.2932363e+00   9.7264302e-01
   1.2785320e+00   9.7385780e-01
   1.2475619e+00   9.7422111e-01
   1.1892201e+00   9.7432803e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_-200_HBF.txt <==
               x               y
   3.9193269e-01   2.8724747e-01
   4.5913210e-01   3.4145654e-01
   4.7484391e-01   3.5371123e-01
   4.7785632e-01   3.5710203e-01
   4.7614542e-01   3.5810897e-01
   4.7054200e-01   3.5841184e-01
   4.5908849e-01   3.5850221e-01
   4.3760378e-01   3.5852878e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_-250_HBF.txt <==
               x               y
   1.3492757e-01   9.8888419e-02
   1.5643982e-01   1.1634430e-01
   1.6107698e-01   1.1998624e-01
   1.6185899e-01   1.2095722e-01
   1.6120388e-01   1.2124144e-01
   1.5928387e-01   1.2132652e-01
   1.5540002e-01   1.2135187e-01
   1.4812562e-01   1.2135932e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_-300_HBF.txt <==
               x               y
   4.4059489e-02   3.2291200e-02
   5.0972912e-02   3.7908555e-02
   5.2463398e-02   3.9079985e-02
   5.2711555e-02   3.9391345e-02
   5.2496896e-02   3.9482915e-02
   5.1871232e-02   3.9510318e-02
   5.0606327e-02   3.9518481e-02
   4.8237373e-02   3.9520880e-02


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_-50_HBF.txt <==
               x               y
   3.4835347e+00   2.5530826e+00
   5.0283176e+00   3.7395598e+00
   5.7585648e+00   4.2895549e+00
   6.0170747e+00   4.4965599e+00
   6.0696689e+00   4.5649980e+00
   6.0211366e+00   4.5862997e+00
   5.8813190e+00   4.5927220e+00
   5.6079782e+00   4.5946165e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_0_HBF.txt <==
               x               y
   4.4490725e+00   3.2607252e+00
   7.1111798e+00   5.2885844e+00
   8.7590884e+00   6.5246450e+00
   9.4613940e+00   7.0704997e+00
   9.6579613e+00   7.2637527e+00
   9.6171260e+00   7.3253649e+00
   9.4046396e+00   7.3440831e+00
   8.9706063e+00   7.3496177e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_100_HBF.txt <==
               x               y
   5.0948850e+00   3.7340412e+00
   8.8840013e+00   6.6070317e+00
   1.1941700e+01   8.8953727e+00
   1.3589067e+01   1.0155110e+01
   1.4171940e+01   1.0658716e+01
   1.4214614e+01   1.0827271e+01
   1.3931774e+01   1.0879323e+01
   1.3297683e+01   1.0894792e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_150_HBF.txt <==
               x               y
   5.1548930e+00   3.7780211e+00
   9.0732479e+00   6.7477744e+00
   1.2341004e+01   9.1928138e+00
   1.4165841e+01   1.0586133e+01
   1.4833233e+01   1.1156075e+01
   1.4899295e+01   1.1348793e+01
   1.4609451e+01   1.1408520e+01
   1.3946407e+01   1.1426291e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_200_HBF.txt <==
               x               y
   5.1742951e+00   3.7922409e+00
   9.1356239e+00   6.7941635e+00
   1.2476348e+01   9.2936320e+00
   1.4365820e+01   1.0735578e+01
   1.5065084e+01   1.1330450e+01
   1.5140322e+01   1.1532383e+01
   1.4848321e+01   1.1595054e+01
   1.4175160e+01   1.1613708e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_250_HBF.txt <==
               x               y
   5.1804746e+00   3.7967698e+00
   9.1556181e+00   6.8090332e+00
   1.2520155e+01   9.3262637e+00
   1.4431080e+01   1.0784346e+01
   1.5141059e+01   1.1387591e+01
   1.5219426e+01   1.1592636e+01
   1.4926755e+01   1.1656303e+01
   1.4250283e+01   1.1675257e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_300_HBF.txt <==
               x               y
   5.1824332e+00   3.7982053e+00
   9.1619683e+00   6.8137559e+00
   1.2534113e+01   9.3366604e+00
   1.4451930e+01   1.0799927e+01
   1.5165366e+01   1.1405872e+01
   1.5244746e+01   1.1611923e+01
   1.4951865e+01   1.1675911e+01
   1.4274334e+01   1.1694962e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_16_bits__SNR_50_HBF.txt <==
               x               y
   4.9173026e+00   3.6038911e+00
   8.3527759e+00   6.2119595e+00
   1.0896426e+01   8.1167479e+00
   1.2155077e+01   9.0834887e+00
   1.2566668e+01   9.4513908e+00
   1.2566626e+01   9.5719993e+00
   1.2305008e+01   9.6089805e+00
   1.1741665e+01   9.6199464e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.0761884e-01
  -2.9000000e+01   1.3441147e-01
  -2.8000000e+01   1.6800561e-01
  -2.7000000e+01   2.0990671e-01
  -2.6000000e+01   2.6201026e-01
  -2.5000000e+01   3.2644530e-01
  -2.4000000e+01   4.0575532e-01
  -2.3000000e+01   5.0289046e-01
  -2.2000000e+01   6.2116208e-01
  -2.1000000e+01   7.6418966e-01
  -2.0000000e+01   9.3580160e-01
  -1.9000000e+01   1.1398827e+00
  -1.8000000e+01   1.3801662e+00
  -1.7000000e+01   1.6599740e+00
  -1.6000000e+01   1.9819197e+00
  -1.5000000e+01   2.3475924e+00
  -1.4000000e+01   2.7572485e+00
  -1.3000000e+01   3.2095396e+00
  -1.2000000e+01   3.7013091e+00
  -1.1000000e+01   4.2274904e+00
  -1.0000000e+01   4.7811406e+00
  -9.0000000e+00   5.3536393e+00
  -8.0000000e+00   5.9350683e+00
  -7.0000000e+00   6.5147624e+00
  -6.0000000e+00   7.0819880e+00
  -5.0000000e+00   7.6266683e+00
  -4.0000000e+00   8.1400527e+00
  -3.0000000e+00   8.6152377e+00
  -2.0000000e+00   9.0474670e+00
  -1.0000000e+00   9.4341954e+00
   0.0000000e+00   9.7749309e+00
   1.0000000e+00   1.0070922e+01
   2.0000000e+00   1.0324759e+01
   3.0000000e+00   1.0539944e+01
   4.0000000e+00   1.0720504e+01
   5.0000000e+00   1.0870656e+01
   6.0000000e+00   1.0994553e+01
   7.0000000e+00   1.1096108e+01
   8.0000000e+00   1.1178881e+01
   9.0000000e+00   1.1246025e+01
   1.0000000e+01   1.1300278e+01
   1.1000000e+01   1.1343971e+01
   1.2000000e+01   1.1379067e+01
   1.3000000e+01   1.1407195e+01
   1.4000000e+01   1.1429699e+01
   1.5000000e+01   1.1447677e+01
   1.6000000e+01   1.1462024e+01
   1.7000000e+01   1.1473461e+01
   1.8000000e+01   1.1482573e+01
   1.9000000e+01   1.1489828e+01
   2.0000000e+01   1.1495602e+01
   2.1000000e+01   1.1500194e+01
   2.2000000e+01   1.1503847e+01
   2.3000000e+01   1.1506751e+01
   2.4000000e+01   1.1509059e+01
   2.5000000e+01   1.1510894e+01
   2.6000000e+01   1.1512352e+01
   2.7000000e+01   1.1513510e+01
   2.8000000e+01   1.1514431e+01
   2.9000000e+01   1.1515163e+01
   3.0000000e+01   1.1515744e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.2880903e-01
  -2.9000000e+01   1.5885564e-01
  -2.8000000e+01   1.9708894e-01
  -2.7000000e+01   2.4554764e-01
  -2.6000000e+01   3.0575210e-01
  -2.5000000e+01   3.8047859e-01
  -2.4000000e+01   4.7254029e-01
  -2.3000000e+01   5.8511957e-01
  -2.2000000e+01   7.2195659e-01
  -2.1000000e+01   8.8711785e-01
  -2.0000000e+01   1.0848828e+00
  -1.9000000e+01   1.3195795e+00
  -1.8000000e+01   1.5953712e+00
  -1.7000000e+01   1.9160065e+00
  -1.6000000e+01   2.2845505e+00
  -1.5000000e+01   2.7031239e+00
  -1.4000000e+01   3.1726709e+00
  -1.3000000e+01   3.6927752e+00
  -1.2000000e+01   4.2615331e+00
  -1.1000000e+01   4.8754856e+00
  -1.0000000e+01   5.5296088e+00
  -9.0000000e+00   6.2173663e+00
  -8.0000000e+00   6.9308322e+00
  -7.0000000e+00   7.6608996e+00
  -6.0000000e+00   8.3975809e+00
  -5.0000000e+00   9.1304005e+00
  -4.0000000e+00   9.8488586e+00
  -3.0000000e+00   1.0542929e+01
  -2.0000000e+00   1.1203545e+01
  -1.0000000e+00   1.1823018e+01
   0.0000000e+00   1.2395366e+01
   1.0000000e+00   1.2916499e+01
   2.0000000e+00   1.3384273e+01
   3.0000000e+00   1.3798397e+01
   4.0000000e+00   1.4160230e+01
   5.0000000e+00   1.4472483e+01
   6.0000000e+00   1.4738871e+01
   7.0000000e+00   1.4963761e+01
   8.0000000e+00   1.5151836e+01
   9.0000000e+00   1.5307817e+01
   1.0000000e+01   1.5436243e+01
   1.1000000e+01   1.5541320e+01
   1.2000000e+01   1.5626838e+01
   1.3000000e+01   1.5696127e+01
   1.4000000e+01   1.5752057e+01
   1.5000000e+01   1.5797065e+01
   1.6000000e+01   1.5833193e+01
   1.7000000e+01   1.5862133e+01
   1.8000000e+01   1.5885277e+01
   1.9000000e+01   1.5903761e+01
   2.0000000e+01   1.5918506e+01
   2.1000000e+01   1.5930260e+01
   2.2000000e+01   1.5939621e+01
   2.3000000e+01   1.5947074e+01
   2.4000000e+01   1.5953004e+01
   2.5000000e+01   1.5957721e+01
   2.6000000e+01   1.5961472e+01
   2.7000000e+01   1.5964454e+01
   2.8000000e+01   1.5966825e+01
   2.9000000e+01   1.5968709e+01
   3.0000000e+01   1.5970206e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.3400066e-01
  -2.9000000e+01   1.6470455e-01
  -2.8000000e+01   2.0344061e-01
  -2.7000000e+01   2.5299055e-01
  -2.6000000e+01   3.1474717e-01
  -2.5000000e+01   3.9146351e-01
  -2.4000000e+01   4.8609149e-01
  -2.3000000e+01   6.0187777e-01
  -2.2000000e+01   7.4260990e-01
  -2.1000000e+01   9.1247461e-01
  -2.0000000e+01   1.1158852e+00
  -1.9000000e+01   1.3573188e+00
  -1.8000000e+01   1.6411075e+00
  -1.7000000e+01   1.9711960e+00
  -1.6000000e+01   2.3508877e+00
  -1.5000000e+01   2.7826047e+00
  -1.4000000e+01   3.2676863e+00
  -1.3000000e+01   3.8062417e+00
  -1.2000000e+01   4.3970629e+00
  -1.1000000e+01   5.0375899e+00
  -1.0000000e+01   5.7239172e+00
  -9.0000000e+00   6.4508326e+00
  -8.0000000e+00   7.2118863e+00
  -7.0000000e+00   7.9995005e+00
  -6.0000000e+00   8.8051321e+00
  -5.0000000e+00   9.6195009e+00
  -4.0000000e+00   1.0432883e+01
  -3.0000000e+00   1.1235455e+01
  -2.0000000e+00   1.2017671e+01
  -1.0000000e+00   1.2770626e+01
   0.0000000e+00   1.3486388e+01
   1.0000000e+00   1.4158277e+01
   2.0000000e+00   1.4781057e+01
   3.0000000e+00   1.5351063e+01
   4.0000000e+00   1.5866236e+01
   5.0000000e+00   1.6326075e+01
   6.0000000e+00   1.6731535e+01
   7.0000000e+00   1.7084827e+01
   8.0000000e+00   1.7389187e+01
   9.0000000e+00   1.7648603e+01
   1.0000000e+01   1.7867531e+01
   1.1000000e+01   1.8050627e+01
   1.2000000e+01   1.8202523e+01
   1.3000000e+01   1.8327637e+01
   1.4000000e+01   1.8430054e+01
   1.5000000e+01   1.8513448e+01
   1.6000000e+01   1.8581047e+01
   1.7000000e+01   1.8635636e+01
   1.8000000e+01   1.8679582e+01
   1.9000000e+01   1.8714869e+01
   2.0000000e+01   1.8743143e+01
   2.1000000e+01   1.8765759e+01
   2.2000000e+01   1.8783825e+01
   2.3000000e+01   1.8798239e+01
   2.4000000e+01   1.8809730e+01
   2.5000000e+01   1.8818883e+01
   2.6000000e+01   1.8826170e+01
   2.7000000e+01   1.8831970e+01
   2.8000000e+01   1.8836583e+01
   2.9000000e+01   1.8840251e+01
   3.0000000e+01   1.8843168e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.3550725e-01
  -2.9000000e+01   1.6638746e-01
  -2.8000000e+01   2.0521435e-01
  -2.7000000e+01   2.5496339e-01
  -2.6000000e+01   3.1713564e-01
  -2.5000000e+01   3.9434814e-01
  -2.4000000e+01   4.8965280e-01
  -2.3000000e+01   6.0629460e-01
  -2.2000000e+01   7.4807237e-01
  -2.1000000e+01   9.1920924e-01
  -2.0000000e+01   1.1241605e+00
  -1.9000000e+01   1.3674518e+00
  -1.8000000e+01   1.6534722e+00
  -1.7000000e+01   1.9862347e+00
  -1.6000000e+01   2.3691271e+00
  -1.5000000e+01   2.8046795e+00
  -1.4000000e+01   3.2943723e+00
  -1.3000000e+01   3.8385021e+00
  -1.2000000e+01   4.4361089e+00
  -1.1000000e+01   5.0849557e+00
  -1.0000000e+01   5.7815463e+00
  -9.0000000e+00   6.5211679e+00
  -8.0000000e+00   7.2979542e+00
  -7.0000000e+00   8.1049761e+00
  -6.0000000e+00   8.9343731e+00
  -5.0000000e+00   9.7775394e+00
  -4.0000000e+00   1.0625369e+01
  -3.0000000e+00   1.1468550e+01
  -2.0000000e+00   1.2297889e+01
  -1.0000000e+00   1.3104631e+01
   0.0000000e+00   1.3880750e+01
   1.0000000e+00   1.4619192e+01
   2.0000000e+00   1.5314045e+01
   3.0000000e+00   1.5960654e+01
   4.0000000e+00   1.6555679e+01
   5.0000000e+00   1.7097106e+01
   6.0000000e+00   1.7584214e+01
   7.0000000e+00   1.8017517e+01
   8.0000000e+00   1.8398639e+01
   9.0000000e+00   1.8730183e+01
   1.0000000e+01   1.9015529e+01
   1.1000000e+01   1.9258623e+01
   1.2000000e+01   1.9463755e+01
   1.3000000e+01   1.9635341e+01
   1.4000000e+01   1.9777732e+01
   1.5000000e+01   1.9895066e+01
   1.6000000e+01   1.9991157e+01
   1.7000000e+01   2.0069435e+01
   1.8000000e+01   2.0132912e+01
   1.9000000e+01   2.0184192e+01
   2.0000000e+01   2.0225487e+01
   2.1000000e+01   2.0258654e+01
   2.2000000e+01   2.0285237e+01
   2.3000000e+01   2.0306504e+01
   2.4000000e+01   2.0323494e+01
   2.5000000e+01   2.0337052e+01
   2.6000000e+01   2.0347862e+01
   2.7000000e+01   2.0356473e+01
   2.8000000e+01   2.0363330e+01
   2.9000000e+01   2.0368786e+01
   3.0000000e+01   2.0373127e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits_5_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.3596292e-01
  -2.9000000e+01   1.6689561e-01
  -2.8000000e+01   2.0574155e-01
  -2.7000000e+01   2.5554355e-01
  -2.6000000e+01   3.1783624e-01
  -2.5000000e+01   3.9518858e-01
  -2.4000000e+01   4.9069075e-01
  -2.3000000e+01   6.0758334e-01
  -2.2000000e+01   7.4966836e-01
  -2.1000000e+01   9.2118011e-01
  -2.0000000e+01   1.1265868e+00
  -1.9000000e+01   1.3704295e+00
  -1.8000000e+01   1.6571150e+00
  -1.7000000e+01   1.9906781e+00
  -1.6000000e+01   2.3745338e+00
  -1.5000000e+01   2.8112465e+00
  -1.4000000e+01   3.3023417e+00
  -1.3000000e+01   3.8481759e+00
  -1.2000000e+01   4.4478678e+00
  -1.1000000e+01   5.0992836e+00
  -1.0000000e+01   5.7990583e+00
  -9.0000000e+00   6.5426409e+00
  -8.0000000e+00   7.3243571e+00
  -7.0000000e+00   8.1374958e+00
  -6.0000000e+00   8.9744338e+00
  -5.0000000e+00   9.8268115e+00
  -4.0000000e+00   1.0685766e+01
  -3.0000000e+00   1.1542212e+01
  -2.0000000e+00   1.2387154e+01
  -1.0000000e+00   1.3211989e+01
   0.0000000e+00   1.4008792e+01
   1.0000000e+00   1.4770532e+01
   2.0000000e+00   1.5491233e+01
   3.0000000e+00   1.6166069e+01
   4.0000000e+00   1.6791411e+01
   5.0000000e+00   1.7364828e+01
   6.0000000e+00   1.7885066e+01
   7.0000000e+00   1.8352005e+01
   8.0000000e+00   1.8766590e+01
   9.0000000e+00   1.9130729e+01
   1.0000000e+01   1.9447164e+01
   1.1000000e+01   1.9719306e+01
   1.2000000e+01   1.9951040e+01
   1.3000000e+01   2.0146533e+01
   1.4000000e+01   2.0310036e+01
   1.5000000e+01   2.0445718e+01
   1.6000000e+01   2.0557529e+01
   1.7000000e+01   2.0649107e+01
   1.8000000e+01   2.0723716e+01
   1.9000000e+01   2.0784227e+01
   2.0000000e+01   2.0833117e+01
   2.1000000e+01   2.0872492e+01
   2.2000000e+01   2.0904121e+01
   2.3000000e+01   2.0929472e+01
   2.4000000e+01   2.0949756e+01
   2.5000000e+01   2.0965962e+01
   2.6000000e+01   2.0978895e+01
   2.7000000e+01   2.0989206e+01
   2.8000000e+01   2.0997421e+01
   2.9000000e+01   2.1003962e+01
   3.0000000e+01   2.1009168e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits_6_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.3610039e-01
  -2.9000000e+01   1.6704964e-01
  -2.8000000e+01   2.0590060e-01
  -2.7000000e+01   2.5571737e-01
  -2.6000000e+01   3.1804649e-01
  -2.5000000e+01   3.9543981e-01
  -2.4000000e+01   4.9100106e-01
  -2.3000000e+01   6.0796876e-01
  -2.2000000e+01   7.5014589e-01
  -2.1000000e+01   9.2177012e-01
  -2.0000000e+01   1.1273137e+00
  -1.9000000e+01   1.3713221e+00
  -1.8000000e+01   1.6582079e+00
  -1.7000000e+01   1.9920125e+00
  -1.6000000e+01   2.3761591e+00
  -1.5000000e+01   2.8132227e+00
  -1.4000000e+01   3.3047428e+00
  -1.3000000e+01   3.8510938e+00
  -1.2000000e+01   4.4514189e+00
  -1.1000000e+01   5.1036157e+00
  -1.0000000e+01   5.8043592e+00
  -9.0000000e+00   6.5491482e+00
  -8.0000000e+00   7.3323675e+00
  -7.0000000e+00   8.1473736e+00
  -6.0000000e+00   8.9866180e+00
  -5.0000000e+00   9.8418196e+00
  -4.0000000e+00   1.0704195e+01
  -3.0000000e+00   1.1564736e+01
  -2.0000000e+00   1.2414515e+01
  -1.0000000e+00   1.3244994e+01
   0.0000000e+00   1.4048291e+01
   1.0000000e+00   1.4817404e+01
   2.0000000e+00   1.5546360e+01
   3.0000000e+00   1.6230307e+01
   4.0000000e+00   1.6865548e+01
   5.0000000e+00   1.7449548e+01
   6.0000000e+00   1.7980902e+01
   7.0000000e+00   1.8459298e+01
   8.0000000e+00   1.8885462e+01
   9.0000000e+00   1.9261063e+01
   1.0000000e+01   1.9588612e+01
   1.1000000e+01   1.9871305e+01
   1.2000000e+01   2.0112855e+01
   1.3000000e+01   2.0317299e+01
   1.4000000e+01   2.0488816e+01
   1.5000000e+01   2.0631550e+01
   1.6000000e+01   2.0749472e+01
   1.7000000e+01   2.0846271e+01
   1.8000000e+01   2.0925289e+01
   1.9000000e+01   2.0989482e+01
   2.0000000e+01   2.1041420e+01
   2.1000000e+01   2.1083300e+01
   2.2000000e+01   2.1116974e+01
   2.3000000e+01   2.1143985e+01
   2.4000000e+01   2.1165612e+01
   2.5000000e+01   2.1182900e+01
   2.6000000e+01   2.1196703e+01
   2.7000000e+01   2.1207712e+01
   2.8000000e+01   2.1216485e+01
   2.9000000e+01   2.1223471e+01
   3.0000000e+01   2.1229033e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits_7_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.3614145e-01
  -2.9000000e+01   1.6709562e-01
  -2.8000000e+01   2.0594802e-01
  -2.7000000e+01   2.5576915e-01
  -2.6000000e+01   3.1810911e-01
  -2.5000000e+01   3.9551463e-01
  -2.4000000e+01   4.9109347e-01
  -2.3000000e+01   6.0808356e-01
  -2.2000000e+01   7.5028814e-01
  -2.1000000e+01   9.2194591e-01
  -2.0000000e+01   1.1275302e+00
  -1.9000000e+01   1.3715881e+00
  -1.8000000e+01   1.6585337e+00
  -1.7000000e+01   1.9924104e+00
  -1.6000000e+01   2.3766439e+00
  -1.5000000e+01   2.8138124e+00
  -1.4000000e+01   3.3054594e+00
  -1.3000000e+01   3.8519651e+00
  -1.2000000e+01   4.4524795e+00
  -1.1000000e+01   5.1049098e+00
  -1.0000000e+01   5.8059432e+00
  -9.0000000e+00   6.5510930e+00
  -8.0000000e+00   7.3347617e+00
  -7.0000000e+00   8.1503265e+00
  -6.0000000e+00   8.9902610e+00
  -5.0000000e+00   9.8463080e+00
  -4.0000000e+00   1.0709708e+01
  -3.0000000e+00   1.1571477e+01
  -2.0000000e+00   1.2422711e+01
  -1.0000000e+00   1.3254888e+01
   0.0000000e+00   1.4060145e+01
   1.0000000e+00   1.4831489e+01
   2.0000000e+00   1.5562951e+01
   3.0000000e+00   1.6249673e+01
   4.0000000e+00   1.6887943e+01
   5.0000000e+00   1.7475195e+01
   6.0000000e+00   1.8009982e+01
   7.0000000e+00   1.8491935e+01
   8.0000000e+00   1.8921714e+01
   9.0000000e+00   1.9300916e+01
   1.0000000e+01   1.9631975e+01
   1.1000000e+01   1.9918023e+01
   1.2000000e+01   2.0162710e+01
   1.3000000e+01   2.0370031e+01
   1.4000000e+01   2.0544137e+01
   1.5000000e+01   2.0689161e+01
   1.6000000e+01   2.0809076e+01
   1.7000000e+01   2.0907586e+01
   1.8000000e+01   2.0988052e+01
   1.9000000e+01   2.1053459e+01
   2.0000000e+01   2.1106405e+01
   2.1000000e+01   2.1149114e+01
   2.2000000e+01   2.1183465e+01
   2.3000000e+01   2.1211029e+01
   2.4000000e+01   2.1233102e+01
   2.5000000e+01   2.1250751e+01
   2.6000000e+01   2.1264843e+01
   2.7000000e+01   2.1276084e+01
   2.8000000e+01   2.1285043e+01
   2.9000000e+01   2.1292179e+01
   3.0000000e+01   2.1297859e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits_8_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.3615353e-01
  -2.9000000e+01   1.6710914e-01
  -2.8000000e+01   2.0596196e-01
  -2.7000000e+01   2.5578437e-01
  -2.6000000e+01   3.1812752e-01
  -2.5000000e+01   3.9553662e-01
  -2.4000000e+01   4.9112063e-01
  -2.3000000e+01   6.0811730e-01
  -2.2000000e+01   7.5032996e-01
  -2.1000000e+01   9.2199758e-01
  -2.0000000e+01   1.1275939e+00
  -1.9000000e+01   1.3716663e+00
  -1.8000000e+01   1.6586295e+00
  -1.7000000e+01   1.9925274e+00
  -1.6000000e+01   2.3767864e+00
  -1.5000000e+01   2.8139858e+00
  -1.4000000e+01   3.3056702e+00
  -1.3000000e+01   3.8522213e+00
  -1.2000000e+01   4.4527915e+00
  -1.1000000e+01   5.1052905e+00
  -1.0000000e+01   5.8064091e+00
  -9.0000000e+00   6.5516650e+00
  -8.0000000e+00   7.3354659e+00
  -7.0000000e+00   8.1511949e+00
  -6.0000000e+00   8.9913323e+00
  -5.0000000e+00   9.8476279e+00
  -4.0000000e+00   1.0711329e+01
  -3.0000000e+00   1.1573460e+01
  -2.0000000e+00   1.2425121e+01
  -1.0000000e+00   1.3257799e+01
   0.0000000e+00   1.4063633e+01
   1.0000000e+00   1.4835635e+01
   2.0000000e+00   1.5567837e+01
   3.0000000e+00   1.6255380e+01
   4.0000000e+00   1.6894547e+01
   5.0000000e+00   1.7482764e+01
   6.0000000e+00   1.8018571e+01
   7.0000000e+00   1.8501583e+01
   8.0000000e+00   1.8932440e+01
   9.0000000e+00   1.9312718e+01
   1.0000000e+01   1.9644828e+01
   1.1000000e+01   1.9931881e+01
   1.2000000e+01   2.0177511e+01
   1.3000000e+01   2.0385699e+01
   1.4000000e+01   2.0560586e+01
   1.5000000e+01   2.0706302e+01
   1.6000000e+01   2.0826820e+01
   1.7000000e+01   2.0925847e+01
   1.8000000e+01   2.1006753e+01
   1.9000000e+01   2.1072528e+01
   2.0000000e+01   2.1125780e+01
   2.1000000e+01   2.1168741e+01
   2.2000000e+01   2.1203299e+01
   2.3000000e+01   2.1231030e+01
   2.4000000e+01   2.1253240e+01
   2.5000000e+01   2.1270998e+01
   2.6000000e+01   2.1285179e+01
   2.7000000e+01   2.1296490e+01
   2.8000000e+01   2.1305506e+01
   2.9000000e+01   2.1312687e+01
   3.0000000e+01   2.1318403e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_-100_HBF.txt <==
               x               y
   6.1477956e+00   4.7811406e+00
   6.3992696e+00   5.5296088e+00
   6.5513531e+00   5.7239172e+00
   6.4750210e+00   5.7815463e+00
   6.2268424e+00   5.7990583e+00
   5.7577217e+00   5.8043592e+00
   4.9977991e+00   5.8059432e+00
   3.9528961e+00   5.8064091e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_-150_HBF.txt <==
               x               y
   3.0186350e+00   2.3475924e+00
   3.1282536e+00   2.7031239e+00
   3.1848515e+00   2.7826047e+00
   3.1410903e+00   2.8046795e+00
   3.0186261e+00   2.8112465e+00
   2.7906187e+00   2.8132227e+00
   2.4221507e+00   2.8138124e+00
   1.9157096e+00   2.8139858e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_-200_HBF.txt <==
               x               y
   1.2032938e+00   9.3580160e-01
   1.2555061e+00   1.0848828e+00
   1.2771949e+00   1.1158852e+00
   1.2589993e+00   1.1241605e+00
   1.2096927e+00   1.1265868e+00
   1.1182558e+00   1.1273137e+00
   9.7058642e-01   1.1275302e+00
   7.6764512e-01   1.1275939e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_-250_HBF.txt <==
               x               y
   4.1975736e-01   3.2644530e-01
   4.4031777e-01   3.8047859e-01
   4.4805255e-01   3.9146351e-01
   4.4164871e-01   3.9434814e-01
   4.2434079e-01   3.9518858e-01
   3.9226248e-01   3.9543981e-01
   3.4046193e-01   3.9551463e-01
   2.6927403e-01   3.9553662e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_-300_HBF.txt <==
               x               y
   1.3838092e-01   1.0761884e-01
   1.4906727e-01   1.2880903e-01
   1.5337147e-01   1.3400066e-01
   1.5176083e-01   1.3550725e-01
   1.4599261e-01   1.3596292e-01
   1.3500684e-01   1.3610039e-01
   1.1719157e-01   1.3614145e-01
   9.2690806e-02   1.3615353e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_-50_HBF.txt <==
               x               y
   9.8066970e+00   7.6266683e+00
   1.0566370e+01   9.1304005e+00
   1.1010073e+01   9.6195009e+00
   1.0950319e+01   9.7775394e+00
   1.0551714e+01   9.8268115e+00
   9.7627414e+00   9.8418196e+00
   8.4757752e+00   9.8463080e+00
   6.7040832e+00   9.8476279e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_0_HBF.txt <==
               x               y
   1.2569025e+01   9.7749309e+00
   1.4344828e+01   1.2395366e+01
   1.5435949e+01   1.3486388e+01
   1.5545694e+01   1.3880750e+01
   1.5042191e+01   1.4008792e+01
   1.3935414e+01   1.4048291e+01
   1.2103077e+01   1.4060145e+01
   9.5742617e+00   1.4063633e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_100_HBF.txt <==
               x               y
   1.4530382e+01   1.1300278e+01
   1.7863954e+01   1.5436243e+01
   2.0450418e+01   1.7867531e+01
   2.1296370e+01   1.9015529e+01
   2.0881740e+01   1.9447164e+01
   1.9431219e+01   1.9588612e+01
   1.6899351e+01   1.9631975e+01
   1.3373836e+01   1.9644828e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_150_HBF.txt <==
               x               y
   1.4719914e+01   1.1447677e+01
   1.8281524e+01   1.5797065e+01
   2.1189708e+01   1.8513448e+01
   2.2281404e+01   1.9895066e+01
   2.1953954e+01   2.0445718e+01
   2.0465777e+01   2.0631550e+01
   1.7809384e+01   2.0689161e+01
   1.4096468e+01   2.0706302e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_200_HBF.txt <==
               x               y
   1.4781537e+01   1.1495602e+01
   1.8422065e+01   1.5918506e+01
   2.1452607e+01   1.8743143e+01
   2.2651458e+01   2.0225487e+01
   2.2369931e+01   2.0833117e+01
   2.0872354e+01   2.1041420e+01
   1.8168550e+01   2.1106405e+01
   1.4382041e+01   2.1125780e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_250_HBF.txt <==
               x               y
   1.4801201e+01   1.1510894e+01
   1.8467447e+01   1.5957721e+01
   2.1539296e+01   1.8818883e+01
   2.2776405e+01   2.0337052e+01
   2.2512576e+01   2.0965962e+01
   2.1012698e+01   2.1182900e+01
   1.8292804e+01   2.1250751e+01
   1.4480903e+01   2.1270998e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_300_HBF.txt <==
               x               y
   1.4807437e+01   1.1515744e+01
   1.8481896e+01   1.5970206e+01
   2.1567091e+01   1.8843168e+01
   2.2816807e+01   2.0373127e+01
   2.2558969e+01   2.1009168e+01
   2.1058459e+01   2.1229033e+01
   1.8333355e+01   2.1297859e+01
   1.4513175e+01   2.1318403e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_2_bits__SNR_50_HBF.txt <==
               x               y
   1.3977955e+01   1.0870656e+01
   1.6748620e+01   1.4472483e+01
   1.8686133e+01   1.6326075e+01
   1.9147839e+01   1.7097106e+01
   1.8645794e+01   1.7364828e+01
   1.7309342e+01   1.7449548e+01
   1.5042778e+01   1.7475195e+01
   1.1901943e+01   1.7482764e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   6.5174836e-02
  -2.9000000e+01   8.1571286e-02
  -2.8000000e+01   1.0213225e-01
  -2.7000000e+01   1.2783939e-01
  -2.6000000e+01   1.5980676e-01
  -2.5000000e+01   1.9947594e-01
  -2.4000000e+01   2.4849937e-01
  -2.3000000e+01   3.0883342e-01
  -2.2000000e+01   3.8272522e-01
  -2.1000000e+01   4.7270302e-01
  -2.0000000e+01   5.8154011e-01
  -1.9000000e+01   7.1218430e-01
  -1.8000000e+01   8.6764573e-01
  -1.7000000e+01   1.0508381e+00
  -1.6000000e+01   1.2643727e+00
  -1.5000000e+01   1.5103097e+00
  -1.4000000e+01   1.7898804e+00
  -1.3000000e+01   2.1032010e+00
  -1.2000000e+01   2.4490108e+00
  -1.1000000e+01   2.8244765e+00
  -1.0000000e+01   3.2251066e+00
  -9.0000000e+00   3.6448215e+00
  -8.0000000e+00   4.0762032e+00
  -7.0000000e+00   4.5109244e+00
  -6.0000000e+00   4.9403189e+00
  -5.0000000e+00   5.3560166e+00
  -4.0000000e+00   5.7505537e+00
  -3.0000000e+00   6.1178617e+00
  -2.0000000e+00   6.4535693e+00
  -1.0000000e+00   6.7551033e+00
   0.0000000e+00   7.0215928e+00
   1.0000000e+00   7.2536372e+00
   2.0000000e+00   7.4529877e+00
   3.0000000e+00   7.6222008e+00
   4.0000000e+00   7.7643134e+00
   5.0000000e+00   7.8825642e+00
   6.0000000e+00   7.9801763e+00
   7.0000000e+00   8.0602044e+00
   8.0000000e+00   8.1254398e+00
   9.0000000e+00   8.1783614e+00
   1.0000000e+01   8.2211227e+00
   1.1000000e+01   8.2555612e+00
   1.2000000e+01   8.2832222e+00
   1.3000000e+01   8.3053911e+00
   1.4000000e+01   8.3231269e+00
   1.5000000e+01   8.3372958e+00
   1.6000000e+01   8.3486022e+00
   1.7000000e+01   8.3576159e+00
   1.8000000e+01   8.3647967e+00
   1.9000000e+01   8.3705138e+00
   2.0000000e+01   8.3750635e+00
   2.1000000e+01   8.3786827e+00
   2.2000000e+01   8.3815610e+00
   2.3000000e+01   8.3838494e+00
   2.4000000e+01   8.3856684e+00
   2.5000000e+01   8.3871142e+00
   2.6000000e+01   8.3882632e+00
   2.7000000e+01   8.3891762e+00
   2.8000000e+01   8.3899016e+00
   2.9000000e+01   8.3904780e+00
   3.0000000e+01   8.3909359e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   7.7410828e-02
  -2.9000000e+01   9.6024746e-02
  -2.8000000e+01   1.1968073e-01
  -2.7000000e+01   1.4945062e-01
  -2.6000000e+01   1.8672741e-01
  -2.5000000e+01   2.3296820e-01
  -2.4000000e+01   2.9016417e-01
  -2.3000000e+01   3.6055611e-01
  -2.2000000e+01   4.4674800e-01
  -2.1000000e+01   5.5168919e-01
  -2.0000000e+01   6.7862708e-01
  -1.9000000e+01   8.3104031e-01
  -1.8000000e+01   1.0125342e+00
  -1.7000000e+01   1.2266979e+00
  -1.6000000e+01   1.4769259e+00
  -1.5000000e+01   1.7662109e+00
  -1.4000000e+01   2.0969169e+00
  -1.3000000e+01   2.4705441e+00
  -1.2000000e+01   2.8874976e+00
  -1.1000000e+01   3.3468732e+00
  -1.0000000e+01   3.8462803e+00
  -9.0000000e+00   4.3817239e+00
  -8.0000000e+00   4.9475749e+00
  -7.0000000e+00   5.5366572e+00
  -6.0000000e+00   6.1404685e+00
  -5.0000000e+00   6.7495404e+00
  -4.0000000e+00   7.3539167e+00
  -3.0000000e+00   7.9437090e+00
  -2.0000000e+00   8.5096689e+00
  -1.0000000e+00   9.0437184e+00
   0.0000000e+00   9.5393664e+00
   1.0000000e+00   9.9919760e+00
   2.0000000e+00   1.0398867e+01
   3.0000000e+00   1.0759239e+01
   4.0000000e+00   1.1073962e+01
   5.0000000e+00   1.1345266e+01
   6.0000000e+00   1.1576375e+01
   7.0000000e+00   1.1771150e+01
   8.0000000e+00   1.1933752e+01
   9.0000000e+00   1.2068373e+01
   1.0000000e+01   1.2179031e+01
   1.1000000e+01   1.2269439e+01
   1.2000000e+01   1.2342922e+01
   1.3000000e+01   1.2402393e+01
   1.4000000e+01   1.2450353e+01
   1.5000000e+01   1.2488917e+01
   1.6000000e+01   1.2519852e+01
   1.7000000e+01   1.2544619e+01
   1.8000000e+01   1.2564416e+01
   1.9000000e+01   1.2580222e+01
   2.0000000e+01   1.2592827e+01
   2.1000000e+01   1.2602872e+01
   2.2000000e+01   1.2610872e+01
   2.3000000e+01   1.2617239e+01
   2.4000000e+01   1.2622305e+01
   2.5000000e+01   1.2626334e+01
   2.6000000e+01   1.2629538e+01
   2.7000000e+01   1.2632085e+01
   2.8000000e+01   1.2634109e+01
   2.9000000e+01   1.2635718e+01
   3.0000000e+01   1.2636996e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   8.0381762e-02
  -2.9000000e+01   9.9330654e-02
  -2.8000000e+01   1.2337274e-01
  -2.7000000e+01   1.5390615e-01
  -2.6000000e+01   1.9218274e-01
  -2.5000000e+01   2.3979489e-01
  -2.4000000e+01   2.9865642e-01
  -2.3000000e+01   3.7116723e-01
  -2.2000000e+01   4.5998627e-01
  -2.1000000e+01   5.6817668e-01
  -2.0000000e+01   6.9912285e-01
  -1.9000000e+01   8.5646915e-01
  -1.8000000e+01   1.0440231e+00
  -1.7000000e+01   1.2656241e+00
  -1.6000000e+01   1.5249816e+00
  -1.5000000e+01   1.8254918e+00
  -1.4000000e+01   2.1700416e+00
  -1.3000000e+01   2.5608098e+00
  -1.2000000e+01   2.9990724e+00
  -1.1000000e+01   3.4850178e+00
  -1.0000000e+01   4.0175777e+00
  -9.0000000e+00   4.5942851e+00
  -8.0000000e+00   5.2111763e+00
  -7.0000000e+00   5.8627590e+00
  -6.0000000e+00   6.5420701e+00
  -5.0000000e+00   7.2408407e+00
  -4.0000000e+00   7.9497730e+00
  -3.0000000e+00   8.6589187e+00
  -2.0000000e+00   9.3581316e+00
  -1.0000000e+00   1.0037556e+01
   0.0000000e+00   1.0688102e+01
   1.0000000e+00   1.1301877e+01
   2.0000000e+00   1.1872513e+01
   3.0000000e+00   1.2395387e+01
   4.0000000e+00   1.2867721e+01
   5.0000000e+00   1.3288530e+01
   6.0000000e+00   1.3658483e+01
   7.0000000e+00   1.3979646e+01
   8.0000000e+00   1.4255180e+01
   9.0000000e+00   1.4489011e+01
   1.0000000e+01   1.4685497e+01
   1.1000000e+01   1.4849150e+01
   1.2000000e+01   1.4984399e+01
   1.3000000e+01   1.5095421e+01
   1.4000000e+01   1.5186030e+01
   1.5000000e+01   1.5259618e+01
   1.6000000e+01   1.5319135e+01
   1.7000000e+01   1.5367109e+01
   1.8000000e+01   1.5405669e+01
   1.9000000e+01   1.5436591e+01
   2.0000000e+01   1.5461342e+01
   2.1000000e+01   1.5481124e+01
   2.2000000e+01   1.5496914e+01
   2.3000000e+01   1.5509506e+01
   2.4000000e+01   1.5519539e+01
   2.5000000e+01   1.5527529e+01
   2.6000000e+01   1.5533888e+01
   2.7000000e+01   1.5538947e+01
   2.8000000e+01   1.5542971e+01
   2.9000000e+01   1.5546170e+01
   3.0000000e+01   1.5548713e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   8.1233848e-02
  -2.9000000e+01   1.0023739e-01
  -2.8000000e+01   1.2437814e-01
  -2.7000000e+01   1.5509236e-01
  -2.6000000e+01   1.9361305e-01
  -2.5000000e+01   2.4158914e-01
  -2.4000000e+01   3.0089174e-01
  -2.3000000e+01   3.7397084e-01
  -2.2000000e+01   4.6349984e-01
  -2.1000000e+01   5.7257607e-01
  -2.0000000e+01   7.0462612e-01
  -1.9000000e+01   8.6334667e-01
  -1.8000000e+01   1.0526106e+00
  -1.7000000e+01   1.2763400e+00
  -1.6000000e+01   1.5383504e+00
  -1.5000000e+01   1.8421757e+00
  -1.4000000e+01   2.1908838e+00
  -1.3000000e+01   2.5868916e+00
  -1.2000000e+01   3.0317863e+00
  -1.1000000e+01   3.5261556e+00
  -1.0000000e+01   4.0694307e+00
  -9.0000000e+00   4.6597475e+00
  -8.0000000e+00   5.2938410e+00
  -7.0000000e+00   5.9669905e+00
  -6.0000000e+00   6.6730379e+00
  -5.0000000e+00   7.4044976e+00
  -4.0000000e+00   8.1527666e+00
  -3.0000000e+00   8.9084287e+00
  -2.0000000e+00   9.6616340e+00
  -1.0000000e+00   1.0402521e+01
   0.0000000e+00   1.1121644e+01
   1.0000000e+00   1.1810373e+01
   2.0000000e+00   1.2461230e+01
   3.0000000e+00   1.3068151e+01
   4.0000000e+00   1.3626642e+01
   5.0000000e+00   1.4133871e+01
   6.0000000e+00   1.4588628e+01
   7.0000000e+00   1.4991233e+01
   8.0000000e+00   1.5343345e+01
   9.0000000e+00   1.5647731e+01
   1.0000000e+01   1.5907988e+01
   1.1000000e+01   1.6128255e+01
   1.2000000e+01   1.6312951e+01
   1.3000000e+01   1.6466530e+01
   1.4000000e+01   1.6593291e+01
   1.5000000e+01   1.6697241e+01
   1.6000000e+01   1.6782013e+01
   1.7000000e+01   1.6850817e+01
   1.8000000e+01   1.6906441e+01
   1.9000000e+01   1.6951260e+01
   2.0000000e+01   1.6987274e+01
   2.1000000e+01   1.7016149e+01
   2.2000000e+01   1.7039258e+01
   2.3000000e+01   1.7057724e+01
   2.4000000e+01   1.7072463e+01
   2.5000000e+01   1.7084215e+01
   2.6000000e+01   1.7093579e+01
   2.7000000e+01   1.7101035e+01
   2.8000000e+01   1.7106969e+01
   2.9000000e+01   1.7111690e+01
   3.0000000e+01   1.7115445e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits_5_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   8.1488559e-02
  -2.9000000e+01   1.0050581e-01
  -2.8000000e+01   1.2467338e-01
  -2.7000000e+01   1.5544347e-01
  -2.6000000e+01   1.9402951e-01
  -2.5000000e+01   2.4211204e-01
  -2.4000000e+01   3.0154358e-01
  -2.3000000e+01   3.7478958e-01
  -2.2000000e+01   4.6452767e-01
  -2.1000000e+01   5.7386562e-01
  -2.0000000e+01   7.0624302e-01
  -1.9000000e+01   8.6537276e-01
  -1.8000000e+01   1.0551481e+00
  -1.7000000e+01   1.2795171e+00
  -1.6000000e+01   1.5423287e+00
  -1.5000000e+01   1.8471602e+00
  -1.4000000e+01   2.1971371e+00
  -1.3000000e+01   2.5947518e+00
  -1.2000000e+01   3.0416909e+00
  -1.1000000e+01   3.5386708e+00
  -1.0000000e+01   4.0852846e+00
  -9.0000000e+00   4.6798670e+00
  -8.0000000e+00   5.3193877e+00
  -7.0000000e+00   5.9993923e+00
  -6.0000000e+00   6.7140115e+00
  -5.0000000e+00   7.4560569e+00
  -4.0000000e+00   8.2172131e+00
  -3.0000000e+00   8.9883210e+00
  -2.0000000e+00   9.7597343e+00
  -1.0000000e+00   1.0521719e+01
   0.0000000e+00   1.1264859e+01
   1.0000000e+00   1.1980437e+01
   2.0000000e+00   1.2660758e+01
   3.0000000e+00   1.3299401e+01
   4.0000000e+00   1.3891387e+01
   5.0000000e+00   1.4433273e+01
   6.0000000e+00   1.4923161e+01
   7.0000000e+00   1.5360633e+01
   8.0000000e+00   1.5746629e+01
   9.0000000e+00   1.6083254e+01
   1.0000000e+01   1.6373560e+01
   1.1000000e+01   1.6621293e+01
   1.2000000e+01   1.6830627e+01
   1.3000000e+01   1.7005926e+01
   1.4000000e+01   1.7151537e+01
   1.5000000e+01   1.7271621e+01
   1.6000000e+01   1.7370030e+01
   1.7000000e+01   1.7450241e+01
   1.8000000e+01   1.7515317e+01
   1.9000000e+01   1.7567909e+01
   2.0000000e+01   1.7610274e+01
   2.1000000e+01   1.7644309e+01
   2.2000000e+01   1.7671593e+01
   2.3000000e+01   1.7693425e+01
   2.4000000e+01   1.7710870e+01
   2.5000000e+01   1.7724792e+01
   2.6000000e+01   1.7735893e+01
   2.7000000e+01   1.7744737e+01
   2.8000000e+01   1.7751779e+01
   2.9000000e+01   1.7757383e+01
   3.0000000e+01   1.7761842e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits_6_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   8.1565294e-02
  -2.9000000e+01   1.0058691e-01
  -2.8000000e+01   1.2476221e-01
  -2.7000000e+01   1.5554907e-01
  -2.6000000e+01   1.9415397e-01
  -2.5000000e+01   2.4226837e-01
  -2.4000000e+01   3.0173849e-01
  -2.3000000e+01   3.7503451e-01
  -2.2000000e+01   4.6483533e-01
  -2.1000000e+01   5.7425187e-01
  -2.0000000e+01   7.0672768e-01
  -1.9000000e+01   8.6598059e-01
  -1.8000000e+01   1.0559101e+00
  -1.7000000e+01   1.2804722e+00
  -1.6000000e+01   1.5435259e+00
  -1.5000000e+01   1.8486621e+00
  -1.4000000e+01   2.1990235e+00
  -1.3000000e+01   2.5971259e+00
  -1.2000000e+01   3.0446864e+00
  -1.1000000e+01   3.5424605e+00
  -1.0000000e+01   4.0900914e+00
  -9.0000000e+00   4.6859750e+00
  -8.0000000e+00   5.3271541e+00
  -7.0000000e+00   6.0092578e+00
  -6.0000000e+00   6.7265085e+00
  -5.0000000e+00   7.4718138e+00
  -4.0000000e+00   8.2369537e+00
  -3.0000000e+00   9.0128578e+00
  -2.0000000e+00   9.7899557e+00
  -1.0000000e+00   1.0558569e+01
   0.0000000e+00   1.1309310e+01
   1.0000000e+00   1.2033458e+01
   2.0000000e+00   1.2723272e+01
   3.0000000e+00   1.3372247e+01
   4.0000000e+00   1.3975272e+01
   5.0000000e+00   1.4528727e+01
   6.0000000e+00   1.5030505e+01
   7.0000000e+00   1.5479948e+01
   8.0000000e+00   1.5877749e+01
   9.0000000e+00   1.6225775e+01
   1.0000000e+01   1.6526865e+01
   1.1000000e+01   1.6784593e+01
   1.2000000e+01   1.7003012e+01
   1.3000000e+01   1.7186421e+01
   1.4000000e+01   1.7339151e+01
   1.5000000e+01   1.7465390e+01
   1.6000000e+01   1.7569048e+01
   1.7000000e+01   1.7653682e+01
   1.8000000e+01   1.7722447e+01
   1.9000000e+01   1.7778090e+01
   2.0000000e+01   1.7822959e+01
   2.1000000e+01   1.7859037e+01
   2.2000000e+01   1.7887979e+01
   2.3000000e+01   1.7911151e+01
   2.4000000e+01   1.7929675e+01
   2.5000000e+01   1.7944464e+01
   2.6000000e+01   1.7956259e+01
   2.7000000e+01   1.7965659e+01
   2.8000000e+01   1.7973145e+01
   2.9000000e+01   1.7979104e+01
   3.0000000e+01   1.7983845e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits_7_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   8.1588201e-02
  -2.9000000e+01   1.0061110e-01
  -2.8000000e+01   1.2478868e-01
  -2.7000000e+01   1.5558052e-01
  -2.6000000e+01   1.9419103e-01
  -2.5000000e+01   2.4231492e-01
  -2.4000000e+01   3.0179654e-01
  -2.3000000e+01   3.7510746e-01
  -2.2000000e+01   4.6492698e-01
  -2.1000000e+01   5.7436696e-01
  -2.0000000e+01   7.0687213e-01
  -1.9000000e+01   8.6616180e-01
  -1.8000000e+01   1.0561374e+00
  -1.7000000e+01   1.2807571e+00
  -1.6000000e+01   1.5438832e+00
  -1.5000000e+01   1.8491104e+00
  -1.4000000e+01   2.1995868e+00
  -1.3000000e+01   2.5978350e+00
  -1.2000000e+01   3.0455813e+00
  -1.1000000e+01   3.5435930e+00
  -1.0000000e+01   4.0915281e+00
  -9.0000000e+00   4.6878010e+00
  -8.0000000e+00   5.3294764e+00
  -7.0000000e+00   6.0122087e+00
  -6.0000000e+00   6.7302477e+00
  -5.0000000e+00   7.4765304e+00
  -4.0000000e+00   8.2428661e+00
  -3.0000000e+00   9.0202122e+00
  -2.0000000e+00   9.7990220e+00
  -1.0000000e+00   1.0569635e+01
   0.0000000e+00   1.1322677e+01
   1.0000000e+00   1.2049425e+01
   2.0000000e+00   1.2742129e+01
   3.0000000e+00   1.3394262e+01
   4.0000000e+00   1.4000674e+01
   5.0000000e+00   1.4557696e+01
   6.0000000e+00   1.5063157e+01
   7.0000000e+00   1.5516327e+01
   8.0000000e+00   1.5917824e+01
   9.0000000e+00   1.6269438e+01
   1.0000000e+01   1.6573941e+01
   1.1000000e+01   1.6834848e+01
   1.2000000e+01   1.7056172e+01
   1.3000000e+01   1.7242186e+01
   1.4000000e+01   1.7397214e+01
   1.5000000e+01   1.7525445e+01
   1.6000000e+01   1.7630810e+01
   1.7000000e+01   1.7716886e+01
   1.8000000e+01   1.7786857e+01
   1.9000000e+01   1.7843499e+01
   2.0000000e+01   1.7889190e+01
   2.1000000e+01   1.7925940e+01
   2.2000000e+01   1.7955427e+01
   2.3000000e+01   1.7979041e+01
   2.4000000e+01   1.7997921e+01
   2.5000000e+01   1.8012996e+01
   2.6000000e+01   1.8025021e+01
   2.7000000e+01   1.8034605e+01
   2.8000000e+01   1.8042238e+01
   2.9000000e+01   1.8048314e+01
   3.0000000e+01   1.8053149e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits_8_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   8.1594938e-02
  -2.9000000e+01   1.0061821e-01
  -2.8000000e+01   1.2479646e-01
  -2.7000000e+01   1.5558977e-01
  -2.6000000e+01   1.9420192e-01
  -2.5000000e+01   2.4232860e-01
  -2.4000000e+01   3.0181360e-01
  -2.3000000e+01   3.7512891e-01
  -2.2000000e+01   4.6495393e-01
  -2.1000000e+01   5.7440080e-01
  -2.0000000e+01   7.0691460e-01
  -1.9000000e+01   8.6621508e-01
  -1.8000000e+01   1.0562042e+00
  -1.7000000e+01   1.2808409e+00
  -1.6000000e+01   1.5439882e+00
  -1.5000000e+01   1.8492422e+00
  -1.4000000e+01   2.1997524e+00
  -1.3000000e+01   2.5980436e+00
  -1.2000000e+01   3.0458445e+00
  -1.1000000e+01   3.5439261e+00
  -1.0000000e+01   4.0919506e+00
  -9.0000000e+00   4.6883381e+00
  -8.0000000e+00   5.3301595e+00
  -7.0000000e+00   6.0130765e+00
  -6.0000000e+00   6.7313473e+00
  -5.0000000e+00   7.4779176e+00
  -4.0000000e+00   8.2446051e+00
  -3.0000000e+00   9.0223756e+00
  -2.0000000e+00   9.8016896e+00
  -1.0000000e+00   1.0572893e+01
   0.0000000e+00   1.1326612e+01
   1.0000000e+00   1.2054128e+01
   2.0000000e+00   1.2747687e+01
   3.0000000e+00   1.3400754e+01
   4.0000000e+00   1.4008171e+01
   5.0000000e+00   1.4566251e+01
   6.0000000e+00   1.5072808e+01
   7.0000000e+00   1.5527089e+01
   8.0000000e+00   1.5929688e+01
   9.0000000e+00   1.6282375e+01
   1.0000000e+01   1.6587900e+01
   1.1000000e+01   1.6849762e+01
   1.2000000e+01   1.7071958e+01
   1.3000000e+01   1.7258757e+01
   1.4000000e+01   1.7414477e+01
   1.5000000e+01   1.7543311e+01
   1.6000000e+01   1.7649191e+01
   1.7000000e+01   1.7735703e+01
   1.8000000e+01   1.7806040e+01
   1.9000000e+01   1.7862984e+01
   2.0000000e+01   1.7908925e+01
   2.1000000e+01   1.7945878e+01
   2.2000000e+01   1.7975531e+01
   2.3000000e+01   1.7999279e+01
   2.4000000e+01   1.8018267e+01
   2.5000000e+01   1.8033429e+01
   2.6000000e+01   1.8045524e+01
   2.7000000e+01   1.8055164e+01
   2.8000000e+01   1.8062841e+01
   2.9000000e+01   1.8068953e+01
   3.0000000e+01   1.8073816e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_-100_HBF.txt <==
               x               y
   4.4004729e+00   3.2251066e+00
   5.1718171e+00   3.8462803e+00
   5.3934457e+00   4.0175777e+00
   5.4455115e+00   4.0694307e+00
   5.4318370e+00   4.0852846e+00
   5.3696880e+00   4.0900914e+00
   5.2395032e+00   4.0915281e+00
   4.9944473e+00   4.0919506e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_-150_HBF.txt <==
               x               y
   2.0607310e+00   1.5103097e+00
   2.3748971e+00   1.7662109e+00
   2.4506536e+00   1.8254918e+00
   2.4651087e+00   1.8421757e+00
   2.4560035e+00   1.8471602e+00
   2.4270213e+00   1.8486621e+00
   2.3679221e+00   1.8491104e+00
   2.2571003e+00   1.8492422e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_-200_HBF.txt <==
               x               y
   7.9347812e-01   5.8154011e-01
   9.1250112e-01   6.7862708e-01
   9.3854592e-01   6.9912285e-01
   9.4289591e-01   7.0462612e-01
   9.3902808e-01   7.0624302e-01
   9.2782943e-01   7.0672768e-01
   9.0520186e-01   7.0687213e-01
   8.6282753e-01   7.0691460e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_-250_HBF.txt <==
               x               y
   2.7217348e-01   1.9947594e-01
   3.1325561e-01   2.3296820e-01
   3.2191555e-01   2.3979489e-01
   3.2328267e-01   2.4158914e-01
   3.2191469e-01   2.4211204e-01
   3.1806271e-01   2.4226837e-01
   3.1030212e-01   2.4231492e-01
   2.9577518e-01   2.4232860e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_-300_HBF.txt <==
               x               y
   8.8927324e-02   6.5174836e-02
   1.0408878e-01   7.7410828e-02
   1.0790947e-01   8.0381762e-02
   1.0870313e-01   8.1233848e-02
   1.0834804e-01   8.1488559e-02
   1.0708323e-01   8.1565294e-02
   1.0447970e-01   8.1588201e-02
   9.9591039e-02   8.1594938e-02


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_-50_HBF.txt <==
               x               y
   7.3079773e+00   5.3560166e+00
   9.0756224e+00   6.7495404e+00
   9.7205540e+00   7.2408407e+00
   9.9083335e+00   7.4044976e+00
   9.9136510e+00   7.4560569e+00
   9.8093919e+00   7.4718138e+00
   9.5742482e+00   7.4765304e+00
   9.1272032e+00   7.4779176e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_0_HBF.txt <==
               x               y
   9.5805605e+00   7.0215928e+00
   1.2826901e+01   9.5393664e+00
   1.4348372e+01   1.0688102e+01
   1.4882436e+01   1.1121644e+01
   1.4977874e+01   1.1264859e+01
   1.4847460e+01   1.1309310e+01
   1.4499522e+01   1.1322677e+01
   1.3824743e+01   1.1326612e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_100_HBF.txt <==
               x               y
   1.1217250e+01   8.2211227e+00
   1.6376269e+01   1.2179031e+01
   1.9714723e+01   1.4685497e+01
   2.1287284e+01   1.5907988e+01
   2.1770457e+01   1.6373560e+01
   2.1697342e+01   1.6526865e+01
   2.1224152e+01   1.6573941e+01
   2.0246430e+01   1.6587900e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_150_HBF.txt <==
               x               y
   1.1375762e+01   8.3372958e+00
   1.6792951e+01   1.2488917e+01
   2.0485458e+01   1.5259618e+01
   2.2343425e+01   1.6697241e+01
   2.2964527e+01   1.7271621e+01
   2.2929486e+01   1.7465390e+01
   2.2442624e+01   1.7525445e+01
   2.1412560e+01   1.7543311e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_200_HBF.txt <==
               x               y
   1.1427294e+01   8.3750635e+00
   1.6932671e+01   1.2592827e+01
   2.0756266e+01   1.5461342e+01
   2.2731533e+01   1.6987274e+01
   2.3414804e+01   1.7610274e+01
   2.3398922e+01   1.7822959e+01
   2.2908426e+01   1.7889190e+01
   2.1858812e+01   1.7908925e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_250_HBF.txt <==
               x               y
   1.1443736e+01   8.3871142e+00
   1.6977725e+01   1.2626334e+01
   2.0845119e+01   1.5527529e+01
   2.2861254e+01   1.7084215e+01
   2.3567068e+01   1.7724792e+01
   2.3558440e+01   1.7944464e+01
   2.3066969e+01   1.8012996e+01
   2.2010777e+01   1.8033429e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_300_HBF.txt <==
               x               y
   1.1448951e+01   8.3909359e+00
   1.6992062e+01   1.2636996e+01
   2.0873558e+01   1.5548713e+01
   2.2903044e+01   1.7115445e+01
   2.3616330e+01   1.7761842e+01
   2.3610142e+01   1.7983845e+01
   2.3118387e+01   1.8053149e+01
   2.2060071e+01   1.8073816e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr_HBF_MC_4_bits__SNR_50_HBF.txt <==
               x               y
   1.0755307e+01   7.8825642e+00
   1.5255165e+01   1.1345266e+01
   1.7839347e+01   1.3288530e+01
   1.8913249e+01   1.4133871e+01
   1.9190630e+01   1.4433273e+01
   1.9074081e+01   1.4528727e+01
   1.8642202e+01   1.4557696e+01
   1.7778898e+01   1.4566251e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.9143433e-01
  -2.9000000e+01   2.3835896e-01
  -2.8000000e+01   2.9717895e-01
  -2.7000000e+01   3.7038691e-01
  -2.6000000e+01   4.6089069e-01
  -2.5000000e+01   5.7204875e-01
  -2.4000000e+01   7.0778444e-01
  -2.3000000e+01   8.7247587e-01
  -2.2000000e+01   1.0708266e+00
  -2.1000000e+01   1.3077059e+00
  -2.0000000e+01   1.5879242e+00
  -1.9000000e+01   1.9159485e+00
  -1.8000000e+01   2.2955760e+00
  -1.7000000e+01   2.7295946e+00
  -1.6000000e+01   3.2194626e+00
  -1.5000000e+01   3.7650412e+00
  -1.4000000e+01   4.3644014e+00
  -1.3000000e+01   5.0137161e+00
  -1.2000000e+01   5.7072342e+00
  -1.1000000e+01   6.4373329e+00
  -1.0000000e+01   7.1946476e+00
  -9.0000000e+00   7.9682948e+00
  -8.0000000e+00   8.7462142e+00
  -7.0000000e+00   9.5156607e+00
  -6.0000000e+00   1.0263850e+01
  -5.0000000e+00   1.0978721e+01
  -4.0000000e+00   1.1649723e+01
  -3.0000000e+00   1.2268505e+01
  -2.0000000e+00   1.2829369e+01
  -1.0000000e+00   1.3329438e+01
   0.0000000e+00   1.3768493e+01
   1.0000000e+00   1.4148577e+01
   2.0000000e+00   1.4473447e+01
   3.0000000e+00   1.4747998e+01
   4.0000000e+00   1.4977725e+01
   5.0000000e+00   1.5168291e+01
   6.0000000e+00   1.5325200e+01
   7.0000000e+00   1.5453580e+01
   8.0000000e+00   1.5558058e+01
   9.0000000e+00   1.5642703e+01
   1.0000000e+01   1.5711026e+01
   1.1000000e+01   1.5766006e+01
   1.2000000e+01   1.5810136e+01
   1.3000000e+01   1.5845486e+01
   1.4000000e+01   1.5873756e+01
   1.5000000e+01   1.5896332e+01
   1.6000000e+01   1.5914343e+01
   1.7000000e+01   1.5928699e+01
   1.8000000e+01   1.5940133e+01
   1.9000000e+01   1.5949236e+01
   2.0000000e+01   1.5956479e+01
   2.1000000e+01   1.5962240e+01
   2.2000000e+01   1.5966822e+01
   2.3000000e+01   1.5970464e+01
   2.4000000e+01   1.5973360e+01
   2.5000000e+01   1.5975661e+01
   2.6000000e+01   1.5977489e+01
   2.7000000e+01   1.5978942e+01
   2.8000000e+01   1.5980097e+01
   2.9000000e+01   1.5981014e+01
   3.0000000e+01   1.5981743e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.2979556e-01
  -2.9000000e+01   2.8235087e-01
  -2.8000000e+01   3.4855466e-01
  -2.7000000e+01   4.3245152e-01
  -2.6000000e+01   5.3639249e-01
  -2.5000000e+01   6.6466956e-01
  -2.4000000e+01   8.2106652e-01
  -2.3000000e+01   1.0102450e+00
  -2.2000000e+01   1.2373068e+00
  -2.1000000e+01   1.5074605e+00
  -2.0000000e+01   1.8257730e+00
  -1.9000000e+01   2.1968743e+00
  -1.8000000e+01   2.6246424e+00
  -1.7000000e+01   3.1119044e+00
  -1.6000000e+01   3.6601936e+00
  -1.5000000e+01   4.2695957e+00
  -1.4000000e+01   4.9386974e+00
  -1.3000000e+01   5.6646350e+00
  -1.2000000e+01   6.4432133e+00
  -1.1000000e+01   7.2690577e+00
  -1.0000000e+01   8.1357623e+00
  -9.0000000e+00   9.0360081e+00
  -8.0000000e+00   9.9616514e+00
  -7.0000000e+00   1.0903798e+01
  -6.0000000e+00   1.1852894e+01
  -5.0000000e+00   1.2798871e+01
  -4.0000000e+00   1.3731356e+01
  -3.0000000e+00   1.4639966e+01
  -2.0000000e+00   1.5514665e+01
  -1.0000000e+00   1.6346165e+01
   0.0000000e+00   1.7126334e+01
   1.0000000e+00   1.7848571e+01
   2.0000000e+00   1.8508102e+01
   3.0000000e+00   1.9102170e+01
   4.0000000e+00   1.9630062e+01
   5.0000000e+00   2.0093006e+01
   6.0000000e+00   2.0493909e+01
   7.0000000e+00   2.0837011e+01
   8.0000000e+00   2.1127471e+01
   9.0000000e+00   2.1370963e+01
   1.0000000e+01   2.1573308e+01
   1.1000000e+01   2.1740184e+01
   1.2000000e+01   2.1876907e+01
   1.3000000e+01   2.1988302e+01
   1.4000000e+01   2.2078636e+01
   1.5000000e+01   2.2151606e+01
   1.6000000e+01   2.2210360e+01
   1.7000000e+01   2.2257543e+01
   1.8000000e+01   2.2295352e+01
   1.9000000e+01   2.2325597e+01
   2.0000000e+01   2.2349758e+01
   2.1000000e+01   2.2369036e+01
   2.2000000e+01   2.2384404e+01
   2.3000000e+01   2.2396646e+01
   2.4000000e+01   2.2406392e+01
   2.5000000e+01   2.2414148e+01
   2.6000000e+01   2.2420318e+01
   2.7000000e+01   2.2425225e+01
   2.8000000e+01   2.2429126e+01
   2.9000000e+01   2.2432227e+01
   3.0000000e+01   2.2434691e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.3960163e-01
  -2.9000000e+01   2.9301186e-01
  -2.8000000e+01   3.6014072e-01
  -2.7000000e+01   4.4551851e-01
  -2.6000000e+01   5.5187963e-01
  -2.5000000e+01   6.8338404e-01
  -2.4000000e+01   8.4394334e-01
  -2.3000000e+01   1.0381427e+00
  -2.2000000e+01   1.2711385e+00
  -2.1000000e+01   1.5482420e+00
  -2.0000000e+01   1.8746208e+00
  -1.9000000e+01   2.2550062e+00
  -1.8000000e+01   2.6933851e+00
  -1.7000000e+01   3.1927151e+00
  -1.6000000e+01   3.7547046e+00
  -1.5000000e+01   4.3796915e+00
  -1.4000000e+01   5.0666364e+00
  -1.3000000e+01   5.8132251e+00
  -1.2000000e+01   6.6160502e+00
  -1.1000000e+01   7.4708285e+00
  -1.0000000e+01   8.3726060e+00
  -9.0000000e+00   9.3159169e+00
  -8.0000000e+00   1.0294879e+01
  -7.0000000e+00   1.1303229e+01
  -6.0000000e+00   1.2334328e+01
  -5.0000000e+00   1.3381142e+01
  -4.0000000e+00   1.4436250e+01
  -3.0000000e+00   1.5491870e+01
  -2.0000000e+00   1.6539917e+01
  -1.0000000e+00   1.7572103e+01
   0.0000000e+00   1.8580061e+01
   1.0000000e+00   1.9555512e+01
   2.0000000e+00   2.0490465e+01
   3.0000000e+00   2.1377454e+01
   4.0000000e+00   2.2209809e+01
   5.0000000e+00   2.2981947e+01
   6.0000000e+00   2.3689647e+01
   7.0000000e+00   2.4330271e+01
   8.0000000e+00   2.4902893e+01
   9.0000000e+00   2.5408322e+01
   1.0000000e+01   2.5848970e+01
   1.1000000e+01   2.6228620e+01
   1.2000000e+01   2.6552095e+01
   1.3000000e+01   2.6824898e+01
   1.4000000e+01   2.7052842e+01
   1.5000000e+01   2.7241746e+01
   1.6000000e+01   2.7397173e+01
   1.7000000e+01   2.7524270e+01
   1.8000000e+01   2.7627655e+01
   1.9000000e+01   2.7711383e+01
   2.0000000e+01   2.7778943e+01
   2.1000000e+01   2.7833294e+01
   2.2000000e+01   2.7876910e+01
   2.3000000e+01   2.7911840e+01
   2.4000000e+01   2.7939770e+01
   2.5000000e+01   2.7962073e+01
   2.6000000e+01   2.7979863e+01
   2.7000000e+01   2.7994041e+01
   2.8000000e+01   2.8005334e+01
   2.9000000e+01   2.8014323e+01
   3.0000000e+01   2.8021476e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4253485e-01
  -2.9000000e+01   2.9606708e-01
  -2.8000000e+01   3.6340501e-01
  -2.7000000e+01   4.4902185e-01
  -2.6000000e+01   5.5599398e-01
  -2.5000000e+01   6.8830653e-01
  -2.4000000e+01   8.4994780e-01
  -2.3000000e+01   1.0454817e+00
  -2.2000000e+01   1.2800637e+00
  -2.1000000e+01   1.5590378e+00
  -2.0000000e+01   1.8876063e+00
  -1.9000000e+01   2.2705379e+00
  -1.8000000e+01   2.7118623e+00
  -1.7000000e+01   3.2145894e+00
  -1.6000000e+01   3.7804970e+00
  -1.5000000e+01   4.4100183e+00
  -1.4000000e+01   5.1022500e+00
  -1.3000000e+01   5.8550717e+00
  -1.2000000e+01   6.6653493e+00
  -1.1000000e+01   7.5291771e+00
  -1.0000000e+01   8.4421086e+00
  -9.0000000e+00   9.3993402e+00
  -8.0000000e+00   1.0395827e+01
  -7.0000000e+00   1.1426334e+01
  -6.0000000e+00   1.2485446e+01
  -5.0000000e+00   1.3567549e+01
  -4.0000000e+00   1.4666826e+01
  -3.0000000e+00   1.5777253e+01
  -2.0000000e+00   1.6892626e+01
  -1.0000000e+00   1.8006594e+01
   0.0000000e+00   1.9112694e+01
   1.0000000e+00   2.0204398e+01
   2.0000000e+00   2.1275145e+01
   3.0000000e+00   2.2318390e+01
   4.0000000e+00   2.3327664e+01
   5.0000000e+00   2.4296661e+01
   6.0000000e+00   2.5219359e+01
   7.0000000e+00   2.6090184e+01
   8.0000000e+00   2.6904211e+01
   9.0000000e+00   2.7657378e+01
   1.0000000e+01   2.8346708e+01
   1.1000000e+01   2.8970489e+01
   1.2000000e+01   2.9528394e+01
   1.3000000e+01   3.0021514e+01
   1.4000000e+01   3.0452285e+01
   1.5000000e+01   3.0824314e+01
   1.6000000e+01   3.1142128e+01
   1.7000000e+01   3.1410879e+01
   1.8000000e+01   3.1636031e+01
   1.9000000e+01   3.1823082e+01
   2.0000000e+01   3.1977334e+01
   2.1000000e+01   3.2103722e+01
   2.2000000e+01   3.2206713e+01
   2.3000000e+01   3.2290247e+01
   2.4000000e+01   3.2357736e+01
   2.5000000e+01   3.2412087e+01
   2.6000000e+01   3.2455741e+01
   2.7000000e+01   3.2490728e+01
   2.8000000e+01   3.2518718e+01
   2.9000000e+01   3.2541080e+01
   3.0000000e+01   3.2558924e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits_5_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4342326e-01
  -2.9000000e+01   2.9698514e-01
  -2.8000000e+01   3.6437762e-01
  -2.7000000e+01   4.5004903e-01
  -2.6000000e+01   5.5720438e-01
  -2.5000000e+01   6.8974035e-01
  -2.4000000e+01   8.5169711e-01
  -2.3000000e+01   1.0476217e+00
  -2.2000000e+01   1.2826693e+00
  -2.1000000e+01   1.5621938e+00
  -2.0000000e+01   1.8914086e+00
  -1.9000000e+01   2.2750946e+00
  -1.8000000e+01   2.7172954e+00
  -1.7000000e+01   3.2210385e+00
  -1.6000000e+01   3.7881239e+00
  -1.5000000e+01   4.4190160e+00
  -1.4000000e+01   5.1128549e+00
  -1.3000000e+01   5.8675814e+00
  -1.2000000e+01   6.6801476e+00
  -1.1000000e+01   7.5467662e+00
  -1.0000000e+01   8.4631503e+00
  -9.0000000e+00   9.4247055e+00
  -8.0000000e+00   1.0426654e+01
  -7.0000000e+00   1.1464095e+01
  -6.0000000e+00   1.2532018e+01
  -5.0000000e+00   1.3625296e+01
  -4.0000000e+00   1.4738682e+01
  -3.0000000e+00   1.5866818e+01
  -2.0000000e+00   1.7004264e+01
  -1.0000000e+00   1.8145536e+01
   0.0000000e+00   1.9285148e+01
   1.0000000e+00   2.0417641e+01
   2.0000000e+00   2.1537610e+01
   3.0000000e+00   2.2639708e+01
   4.0000000e+00   2.3718658e+01
   5.0000000e+00   2.4769254e+01
   6.0000000e+00   2.5786385e+01
   7.0000000e+00   2.6765078e+01
   8.0000000e+00   2.7700557e+01
   9.0000000e+00   2.8588341e+01
   1.0000000e+01   2.9424349e+01
   1.1000000e+01   3.0205036e+01
   1.2000000e+01   3.0927531e+01
   1.3000000e+01   3.1589781e+01
   1.4000000e+01   3.2190675e+01
   1.5000000e+01   3.2730138e+01
   1.6000000e+01   3.3209179e+01
   1.7000000e+01   3.3629881e+01
   1.8000000e+01   3.3995296e+01
   1.9000000e+01   3.4309302e+01
   2.0000000e+01   3.4576380e+01
   2.1000000e+01   3.4801377e+01
   2.2000000e+01   3.4989268e+01
   2.3000000e+01   3.5144938e+01
   2.4000000e+01   3.5273020e+01
   2.5000000e+01   3.5377766e+01
   2.6000000e+01   3.5462987e+01
   2.7000000e+01   3.5532019e+01
   2.8000000e+01   3.5587733e+01
   2.9000000e+01   3.5632562e+01
   3.0000000e+01   3.5668544e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits_6_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4369166e-01
  -2.9000000e+01   2.9726342e-01
  -2.8000000e+01   3.6466982e-01
  -2.7000000e+01   4.5035661e-01
  -2.6000000e+01   5.5756733e-01
  -2.5000000e+01   6.9016892e-01
  -2.4000000e+01   8.5222002e-01
  -2.3000000e+01   1.0482617e+00
  -2.2000000e+01   1.2834487e+00
  -2.1000000e+01   1.5631383e+00
  -2.0000000e+01   1.8925471e+00
  -1.9000000e+01   2.2764599e+00
  -1.8000000e+01   2.7189245e+00
  -1.7000000e+01   3.2229738e+00
  -1.6000000e+01   3.7904148e+00
  -1.5000000e+01   4.4217215e+00
  -1.4000000e+01   5.1160470e+00
  -1.3000000e+01   5.8713512e+00
  -1.2000000e+01   6.6846120e+00
  -1.1000000e+01   7.5520782e+00
  -1.0000000e+01   8.4695113e+00
  -9.0000000e+00   9.4323800e+00
  -8.0000000e+00   1.0435988e+01
  -7.0000000e+00   1.1475536e+01
  -6.0000000e+00   1.2546137e+01
  -5.0000000e+00   1.3642816e+01
  -4.0000000e+00   1.4760505e+01
  -3.0000000e+00   1.5894057e+01
  -2.0000000e+00   1.7038283e+01
  -1.0000000e+00   1.8187990e+01
   0.0000000e+00   1.9338030e+01
   1.0000000e+00   2.0483337e+01
   2.0000000e+00   2.1618951e+01
   3.0000000e+00   2.2740026e+01
   4.0000000e+00   2.3841833e+01
   5.0000000e+00   2.4919761e+01
   6.0000000e+00   2.5969315e+01
   7.0000000e+00   2.6986133e+01
   8.0000000e+00   2.7966016e+01
   9.0000000e+00   2.8904971e+01
   1.0000000e+01   2.9799267e+01
   1.1000000e+01   3.0645498e+01
   1.2000000e+01   3.1440653e+01
   1.3000000e+01   3.2182193e+01
   1.4000000e+01   3.2868130e+01
   1.5000000e+01   3.3497120e+01
   1.6000000e+01   3.4068541e+01
   1.7000000e+01   3.4582576e+01
   1.8000000e+01   3.5040259e+01
   1.9000000e+01   3.5443494e+01
   2.0000000e+01   3.5794997e+01
   2.1000000e+01   3.6098200e+01
   2.2000000e+01   3.6357092e+01
   2.3000000e+01   3.6576025e+01
   2.4000000e+01   3.6759517e+01
   2.5000000e+01   3.6912056e+01
   2.6000000e+01   3.7037945e+01
   2.7000000e+01   3.7141176e+01
   2.8000000e+01   3.7225363e+01
   2.9000000e+01   3.7293694e+01
   3.0000000e+01   3.7348937e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits_7_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4377185e-01
  -2.9000000e+01   2.9734654e-01
  -2.8000000e+01   3.6475698e-01
  -2.7000000e+01   4.5044825e-01
  -2.6000000e+01   5.5767545e-01
  -2.5000000e+01   6.9029655e-01
  -2.4000000e+01   8.5237574e-01
  -2.3000000e+01   1.0484522e+00
  -2.2000000e+01   1.2836808e+00
  -2.1000000e+01   1.5634196e+00
  -2.0000000e+01   1.8928863e+00
  -1.9000000e+01   2.2768667e+00
  -1.8000000e+01   2.7194101e+00
  -1.7000000e+01   3.2235508e+00
  -1.6000000e+01   3.7910980e+00
  -1.5000000e+01   4.4225286e+00
  -1.4000000e+01   5.1169996e+00
  -1.3000000e+01   5.8724764e+00
  -1.2000000e+01   6.6859450e+00
  -1.1000000e+01   7.5536646e+00
  -1.0000000e+01   8.4714110e+00
  -9.0000000e+00   9.4346721e+00
  -8.0000000e+00   1.0438775e+01
  -7.0000000e+00   1.1478952e+01
  -6.0000000e+00   1.2550352e+01
  -5.0000000e+00   1.3648045e+01
  -4.0000000e+00   1.4767016e+01
  -3.0000000e+00   1.5902184e+01
  -2.0000000e+00   1.7048433e+01
  -1.0000000e+00   1.8200663e+01
   0.0000000e+00   1.9353828e+01
   1.0000000e+00   2.0502986e+01
   2.0000000e+00   2.1643319e+01
   3.0000000e+00   2.2770146e+01
   4.0000000e+00   2.3878924e+01
   5.0000000e+00   2.4965246e+01
   6.0000000e+00   2.6024844e+01
   7.0000000e+00   2.7053598e+01
   8.0000000e+00   2.8047558e+01
   9.0000000e+00   2.9002980e+01
   1.0000000e+01   2.9916365e+01
   1.1000000e+01   3.0784505e+01
   1.2000000e+01   3.1604531e+01
   1.3000000e+01   3.2373958e+01
   1.4000000e+01   3.3090735e+01
   1.5000000e+01   3.3753305e+01
   1.6000000e+01   3.4360673e+01
   1.7000000e+01   3.4912476e+01
   1.8000000e+01   3.5409055e+01
   1.9000000e+01   3.5851508e+01
   2.0000000e+01   3.6241704e+01
   2.1000000e+01   3.6582250e+01
   2.2000000e+01   3.6876406e+01
   2.3000000e+01   3.7127945e+01
   2.4000000e+01   3.7340989e+01
   2.5000000e+01   3.7519818e+01
   2.6000000e+01   3.7668702e+01
   2.7000000e+01   3.7791744e+01
   2.8000000e+01   3.7892769e+01
   2.9000000e+01   3.7975250e+01
   3.0000000e+01   3.8042264e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits_8_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.4379544e-01
  -2.9000000e+01   2.9737098e-01
  -2.8000000e+01   3.6478260e-01
  -2.7000000e+01   4.5047519e-01
  -2.6000000e+01   5.5770723e-01
  -2.5000000e+01   6.9033406e-01
  -2.4000000e+01   8.5242151e-01
  -2.3000000e+01   1.0485083e+00
  -2.2000000e+01   1.2837491e+00
  -2.1000000e+01   1.5635023e+00
  -2.0000000e+01   1.8929861e+00
  -1.9000000e+01   2.2769864e+00
  -1.8000000e+01   2.7195529e+00
  -1.7000000e+01   3.2237204e+00
  -1.6000000e+01   3.7912989e+00
  -1.5000000e+01   4.4227659e+00
  -1.4000000e+01   5.1172797e+00
  -1.3000000e+01   5.8728074e+00
  -1.2000000e+01   6.6863370e+00
  -1.1000000e+01   7.5541311e+00
  -1.0000000e+01   8.4719697e+00
  -9.0000000e+00   9.4353461e+00
  -8.0000000e+00   1.0439595e+01
  -7.0000000e+00   1.1479956e+01
  -6.0000000e+00   1.2551590e+01
  -5.0000000e+00   1.3649581e+01
  -4.0000000e+00   1.4768928e+01
  -3.0000000e+00   1.5904569e+01
  -2.0000000e+00   1.7051413e+01
  -1.0000000e+00   1.8204381e+01
   0.0000000e+00   1.9358464e+01
   1.0000000e+00   2.0508753e+01
   2.0000000e+00   2.1650474e+01
   3.0000000e+00   2.2778995e+01
   4.0000000e+00   2.3889830e+01
   5.0000000e+00   2.4978635e+01
   6.0000000e+00   2.6041213e+01
   7.0000000e+00   2.7073520e+01
   8.0000000e+00   2.8071689e+01
   9.0000000e+00   2.9032058e+01
   1.0000000e+01   2.9951212e+01
   1.1000000e+01   3.0826021e+01
   1.2000000e+01   3.1653680e+01
   1.3000000e+01   3.2431749e+01
   1.4000000e+01   3.3158188e+01
   1.5000000e+01   3.3831412e+01
   1.6000000e+01   3.4450345e+01
   1.7000000e+01   3.5014490e+01
   1.8000000e+01   3.5523993e+01
   1.9000000e+01   3.5979709e+01
   2.0000000e+01   3.6383235e+01
   2.1000000e+01   3.6736888e+01
   2.2000000e+01   3.7043656e+01
   2.3000000e+01   3.7307072e+01
   2.4000000e+01   3.7531070e+01
   2.5000000e+01   3.7719806e+01
   2.6000000e+01   3.7877488e+01
   2.7000000e+01   3.8008214e+01
   2.8000000e+01   3.8115851e+01
   2.9000000e+01   3.8203947e+01
   3.0000000e+01   3.8275674e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_-100_DBF_SE_EE.txt <==
               x               y
   1.0264870e+01   7.1946476e+00
   9.3118488e+00   8.1357623e+00
   9.3768686e+00   8.3726060e+00
   9.0648648e+00   8.4421086e+00
   8.3951496e+00   8.4631503e+00
   7.2906183e+00   8.4695113e+00
   5.7671802e+00   8.4714110e+00
   4.0666105e+00   8.4719697e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_-150_DBF_SE_EE.txt <==
               x               y
   5.3717238e+00   3.7650412e+00
   4.8867983e+00   4.2695957e+00
   4.9050191e+00   4.3796915e+00
   4.7353359e+00   4.4100183e+00
   4.3835096e+00   4.4190160e+00
   3.8062507e+00   4.4217215e+00
   3.0107758e+00   4.4225286e+00
   2.1229616e+00   4.4227659e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_-250_DBF_SE_EE.txt <==
               x               y
   8.1616314e-01   5.7204875e-01
   7.6075261e-01   6.6466956e-01
   7.6535339e-01   6.8338404e-01
   7.3908142e-01   6.8830653e-01
   6.8419834e-01   6.8974035e-01
   5.9410254e-01   6.9016892e-01
   4.6994115e-01   6.9029655e-01
   3.3136565e-01   6.9033406e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_-300_DBF_SE_EE.txt <==
               x               y
   2.7312646e-01   1.9143433e-01
   2.6301426e-01   2.2979556e-01
   2.6834095e-01   2.3960163e-01
   2.6042612e-01   2.4253485e-01
   2.4146738e-01   2.4342326e-01
   2.0977159e-01   2.4369166e-01
   1.6595537e-01   2.4377185e-01
   1.1702368e-01   2.4379544e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_-50_DBF_SE_EE.txt <==
               x               y
   1.5663748e+01   1.0978721e+01
   1.4649045e+01   1.2798871e+01
   1.4986160e+01   1.3381142e+01
   1.4568398e+01   1.3567549e+01
   1.3515818e+01   1.3625296e+01
   1.1743838e+01   1.3642816e+01
   9.2913369e+00   1.3648045e+01
   6.5519035e+00   1.3649581e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_0_DBF_SE_EE.txt <==
               x               y
   1.9644019e+01   1.3768493e+01
   1.9602077e+01   1.7126334e+01
   2.0808669e+01   1.8580061e+01
   2.0522597e+01   1.9112694e+01
   1.9130193e+01   1.9285148e+01
   1.6646320e+01   1.9338030e+01
   1.3175729e+01   1.9353828e+01
   9.2922114e+00   1.9358464e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_150_DBF_SE_EE.txt <==
               x               y
   2.2679886e+01   1.5896332e+01
   2.5353790e+01   2.2151606e+01
   3.0509291e+01   2.7241746e+01
   3.3098157e+01   3.0824314e+01
   3.2467154e+01   3.2730138e+01
   2.8834570e+01   3.3497120e+01
   2.2978627e+01   3.3753305e+01
   1.6239338e+01   3.3831412e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_200_DBF_SE_EE.txt <==
               x               y
   2.2765700e+01   1.5956479e+01
   2.5580586e+01   2.2349758e+01
   3.1110923e+01   2.7778943e+01
   3.4336233e+01   3.1977334e+01
   3.4298562e+01   3.4576380e+01
   3.0812599e+01   3.5794997e+01
   2.4672683e+01   3.6241704e+01
   1.7464232e+01   3.6383235e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_250_DBF_SE_EE.txt <==
               x               y
   2.2793067e+01   1.5975661e+01
   2.5654285e+01   2.2414148e+01
   3.1316018e+01   2.7962073e+01
   3.4803057e+01   3.2412087e+01
   3.5093509e+01   3.5377766e+01
   3.1774172e+01   3.6912056e+01
   2.5542800e+01   3.7519818e+01
   1.8105797e+01   3.7719806e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_300_DBF_SE_EE.txt <==
               x               y
   2.2801745e+01   1.5981743e+01
   2.5677797e+01   2.2434691e+01
   3.1382546e+01   2.8021476e+01
   3.4960726e+01   3.2558924e+01
   3.5381950e+01   3.5668544e+01
   3.2150243e+01   3.7348937e+01
   2.5898471e+01   3.8042264e+01
   1.8372618e+01   3.8275674e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__DBF_bits__SNR_50_DBF_SE_EE.txt <==
               x               y
   2.1641163e+01   1.5168291e+01
   2.2997603e+01   2.0093006e+01
   2.5738545e+01   2.2981947e+01
   2.6088973e+01   2.4296661e+01
   2.4570235e+01   2.4769254e+01
   2.1451116e+01   2.4919761e+01
   1.6995878e+01   2.4965246e+01
   1.1989937e+01   2.4978635e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01             NaN
  -2.9000000e+01             NaN
  -2.8000000e+01             NaN
  -2.7000000e+01             NaN
  -2.6000000e+01             NaN
  -2.5000000e+01             NaN
  -2.4000000e+01             NaN
  -2.3000000e+01             NaN
  -2.2000000e+01             NaN
  -2.1000000e+01             NaN
  -2.0000000e+01             NaN
  -1.9000000e+01             NaN
  -1.8000000e+01             NaN
  -1.7000000e+01             NaN
  -1.6000000e+01             NaN
  -1.5000000e+01             NaN
  -1.4000000e+01             NaN
  -1.3000000e+01             NaN
  -1.2000000e+01             NaN
  -1.1000000e+01             NaN
  -1.0000000e+01             NaN
  -9.0000000e+00             NaN
  -8.0000000e+00             NaN
  -7.0000000e+00             NaN
  -6.0000000e+00             NaN
  -5.0000000e+00             NaN
  -4.0000000e+00             NaN
  -3.0000000e+00             NaN
  -2.0000000e+00             NaN
  -1.0000000e+00             NaN
   0.0000000e+00             NaN
   1.0000000e+00             NaN
   2.0000000e+00             NaN
   3.0000000e+00             NaN
   4.0000000e+00             NaN
   5.0000000e+00             NaN
   6.0000000e+00             NaN
   7.0000000e+00             NaN
   8.0000000e+00             NaN
   9.0000000e+00             NaN
   1.0000000e+01             NaN
   1.1000000e+01             NaN
   1.2000000e+01             NaN
   1.3000000e+01             NaN
   1.4000000e+01             NaN
   1.5000000e+01             NaN
   1.6000000e+01             NaN
   1.7000000e+01             NaN
   1.8000000e+01             NaN
   1.9000000e+01             NaN
   2.0000000e+01             NaN
   2.1000000e+01             NaN
   2.2000000e+01             NaN
   2.3000000e+01             NaN
   2.4000000e+01             NaN
   2.5000000e+01             NaN
   2.6000000e+01             NaN
   2.7000000e+01             NaN
   2.8000000e+01             NaN
   2.9000000e+01             NaN
   3.0000000e+01             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01             NaN
  -2.9000000e+01             NaN
  -2.8000000e+01             NaN
  -2.7000000e+01             NaN
  -2.6000000e+01             NaN
  -2.5000000e+01             NaN
  -2.4000000e+01             NaN
  -2.3000000e+01             NaN
  -2.2000000e+01             NaN
  -2.1000000e+01             NaN
  -2.0000000e+01             NaN
  -1.9000000e+01             NaN
  -1.8000000e+01             NaN
  -1.7000000e+01             NaN
  -1.6000000e+01             NaN
  -1.5000000e+01             NaN
  -1.4000000e+01             NaN
  -1.3000000e+01             NaN
  -1.2000000e+01             NaN
  -1.1000000e+01             NaN
  -1.0000000e+01             NaN
  -9.0000000e+00             NaN
  -8.0000000e+00             NaN
  -7.0000000e+00             NaN
  -6.0000000e+00             NaN
  -5.0000000e+00             NaN
  -4.0000000e+00             NaN
  -3.0000000e+00             NaN
  -2.0000000e+00             NaN
  -1.0000000e+00             NaN
   0.0000000e+00             NaN
   1.0000000e+00             NaN
   2.0000000e+00             NaN
   3.0000000e+00             NaN
   4.0000000e+00             NaN
   5.0000000e+00             NaN
   6.0000000e+00             NaN
   7.0000000e+00             NaN
   8.0000000e+00             NaN
   9.0000000e+00             NaN
   1.0000000e+01             NaN
   1.1000000e+01             NaN
   1.2000000e+01             NaN
   1.3000000e+01             NaN
   1.4000000e+01             NaN
   1.5000000e+01             NaN
   1.6000000e+01             NaN
   1.7000000e+01             NaN
   1.8000000e+01             NaN
   1.9000000e+01             NaN
   2.0000000e+01             NaN
   2.1000000e+01             NaN
   2.2000000e+01             NaN
   2.3000000e+01             NaN
   2.4000000e+01             NaN
   2.5000000e+01             NaN
   2.6000000e+01             NaN
   2.7000000e+01             NaN
   2.8000000e+01             NaN
   2.9000000e+01             NaN
   3.0000000e+01             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01             NaN
  -2.9000000e+01             NaN
  -2.8000000e+01             NaN
  -2.7000000e+01             NaN
  -2.6000000e+01             NaN
  -2.5000000e+01             NaN
  -2.4000000e+01             NaN
  -2.3000000e+01             NaN
  -2.2000000e+01             NaN
  -2.1000000e+01             NaN
  -2.0000000e+01             NaN
  -1.9000000e+01             NaN
  -1.8000000e+01             NaN
  -1.7000000e+01             NaN
  -1.6000000e+01             NaN
  -1.5000000e+01             NaN
  -1.4000000e+01             NaN
  -1.3000000e+01             NaN
  -1.2000000e+01             NaN
  -1.1000000e+01             NaN
  -1.0000000e+01             NaN
  -9.0000000e+00             NaN
  -8.0000000e+00             NaN
  -7.0000000e+00             NaN
  -6.0000000e+00             NaN
  -5.0000000e+00             NaN
  -4.0000000e+00             NaN
  -3.0000000e+00             NaN
  -2.0000000e+00             NaN
  -1.0000000e+00             NaN
   0.0000000e+00             NaN
   1.0000000e+00             NaN
   2.0000000e+00             NaN
   3.0000000e+00             NaN
   4.0000000e+00             NaN
   5.0000000e+00             NaN
   6.0000000e+00             NaN
   7.0000000e+00             NaN
   8.0000000e+00             NaN
   9.0000000e+00             NaN
   1.0000000e+01             NaN
   1.1000000e+01             NaN
   1.2000000e+01             NaN
   1.3000000e+01             NaN
   1.4000000e+01             NaN
   1.5000000e+01             NaN
   1.6000000e+01             NaN
   1.7000000e+01             NaN
   1.8000000e+01             NaN
   1.9000000e+01             NaN
   2.0000000e+01             NaN
   2.1000000e+01             NaN
   2.2000000e+01             NaN
   2.3000000e+01             NaN
   2.4000000e+01             NaN
   2.5000000e+01             NaN
   2.6000000e+01             NaN
   2.7000000e+01             NaN
   2.8000000e+01             NaN
   2.9000000e+01             NaN
   3.0000000e+01             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01             NaN
  -2.9000000e+01             NaN
  -2.8000000e+01             NaN
  -2.7000000e+01             NaN
  -2.6000000e+01             NaN
  -2.5000000e+01             NaN
  -2.4000000e+01             NaN
  -2.3000000e+01             NaN
  -2.2000000e+01             NaN
  -2.1000000e+01             NaN
  -2.0000000e+01             NaN
  -1.9000000e+01             NaN
  -1.8000000e+01             NaN
  -1.7000000e+01             NaN
  -1.6000000e+01             NaN
  -1.5000000e+01             NaN
  -1.4000000e+01             NaN
  -1.3000000e+01             NaN
  -1.2000000e+01             NaN
  -1.1000000e+01             NaN
  -1.0000000e+01             NaN
  -9.0000000e+00             NaN
  -8.0000000e+00             NaN
  -7.0000000e+00             NaN
  -6.0000000e+00             NaN
  -5.0000000e+00             NaN
  -4.0000000e+00             NaN
  -3.0000000e+00             NaN
  -2.0000000e+00             NaN
  -1.0000000e+00             NaN
   0.0000000e+00             NaN
   1.0000000e+00             NaN
   2.0000000e+00             NaN
   3.0000000e+00             NaN
   4.0000000e+00             NaN
   5.0000000e+00             NaN
   6.0000000e+00             NaN
   7.0000000e+00             NaN
   8.0000000e+00             NaN
   9.0000000e+00             NaN
   1.0000000e+01             NaN
   1.1000000e+01             NaN
   1.2000000e+01             NaN
   1.3000000e+01             NaN
   1.4000000e+01             NaN
   1.5000000e+01             NaN
   1.6000000e+01             NaN
   1.7000000e+01             NaN
   1.8000000e+01             NaN
   1.9000000e+01             NaN
   2.0000000e+01             NaN
   2.1000000e+01             NaN
   2.2000000e+01             NaN
   2.3000000e+01             NaN
   2.4000000e+01             NaN
   2.5000000e+01             NaN
   2.6000000e+01             NaN
   2.7000000e+01             NaN
   2.8000000e+01             NaN
   2.9000000e+01             NaN
   3.0000000e+01             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits_5_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01             NaN
  -2.9000000e+01             NaN
  -2.8000000e+01             NaN
  -2.7000000e+01             NaN
  -2.6000000e+01             NaN
  -2.5000000e+01             NaN
  -2.4000000e+01             NaN
  -2.3000000e+01             NaN
  -2.2000000e+01             NaN
  -2.1000000e+01             NaN
  -2.0000000e+01             NaN
  -1.9000000e+01             NaN
  -1.8000000e+01             NaN
  -1.7000000e+01             NaN
  -1.6000000e+01             NaN
  -1.5000000e+01             NaN
  -1.4000000e+01             NaN
  -1.3000000e+01             NaN
  -1.2000000e+01             NaN
  -1.1000000e+01             NaN
  -1.0000000e+01             NaN
  -9.0000000e+00             NaN
  -8.0000000e+00             NaN
  -7.0000000e+00             NaN
  -6.0000000e+00             NaN
  -5.0000000e+00             NaN
  -4.0000000e+00             NaN
  -3.0000000e+00             NaN
  -2.0000000e+00             NaN
  -1.0000000e+00             NaN
   0.0000000e+00             NaN
   1.0000000e+00             NaN
   2.0000000e+00             NaN
   3.0000000e+00             NaN
   4.0000000e+00             NaN
   5.0000000e+00             NaN
   6.0000000e+00             NaN
   7.0000000e+00             NaN
   8.0000000e+00             NaN
   9.0000000e+00             NaN
   1.0000000e+01             NaN
   1.1000000e+01             NaN
   1.2000000e+01             NaN
   1.3000000e+01             NaN
   1.4000000e+01             NaN
   1.5000000e+01             NaN
   1.6000000e+01             NaN
   1.7000000e+01             NaN
   1.8000000e+01             NaN
   1.9000000e+01             NaN
   2.0000000e+01             NaN
   2.1000000e+01             NaN
   2.2000000e+01             NaN
   2.3000000e+01             NaN
   2.4000000e+01             NaN
   2.5000000e+01             NaN
   2.6000000e+01             NaN
   2.7000000e+01             NaN
   2.8000000e+01             NaN
   2.9000000e+01             NaN
   3.0000000e+01             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits_6_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01             NaN
  -2.9000000e+01             NaN
  -2.8000000e+01             NaN
  -2.7000000e+01             NaN
  -2.6000000e+01             NaN
  -2.5000000e+01             NaN
  -2.4000000e+01             NaN
  -2.3000000e+01             NaN
  -2.2000000e+01             NaN
  -2.1000000e+01             NaN
  -2.0000000e+01             NaN
  -1.9000000e+01             NaN
  -1.8000000e+01             NaN
  -1.7000000e+01             NaN
  -1.6000000e+01             NaN
  -1.5000000e+01             NaN
  -1.4000000e+01             NaN
  -1.3000000e+01             NaN
  -1.2000000e+01             NaN
  -1.1000000e+01             NaN
  -1.0000000e+01             NaN
  -9.0000000e+00             NaN
  -8.0000000e+00             NaN
  -7.0000000e+00             NaN
  -6.0000000e+00             NaN
  -5.0000000e+00             NaN
  -4.0000000e+00             NaN
  -3.0000000e+00             NaN
  -2.0000000e+00             NaN
  -1.0000000e+00             NaN
   0.0000000e+00             NaN
   1.0000000e+00             NaN
   2.0000000e+00             NaN
   3.0000000e+00             NaN
   4.0000000e+00             NaN
   5.0000000e+00             NaN
   6.0000000e+00             NaN
   7.0000000e+00             NaN
   8.0000000e+00             NaN
   9.0000000e+00             NaN
   1.0000000e+01             NaN
   1.1000000e+01             NaN
   1.2000000e+01             NaN
   1.3000000e+01             NaN
   1.4000000e+01             NaN
   1.5000000e+01             NaN
   1.6000000e+01             NaN
   1.7000000e+01             NaN
   1.8000000e+01             NaN
   1.9000000e+01             NaN
   2.0000000e+01             NaN
   2.1000000e+01             NaN
   2.2000000e+01             NaN
   2.3000000e+01             NaN
   2.4000000e+01             NaN
   2.5000000e+01             NaN
   2.6000000e+01             NaN
   2.7000000e+01             NaN
   2.8000000e+01             NaN
   2.9000000e+01             NaN
   3.0000000e+01             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits_7_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01             NaN
  -2.9000000e+01             NaN
  -2.8000000e+01             NaN
  -2.7000000e+01             NaN
  -2.6000000e+01             NaN
  -2.5000000e+01             NaN
  -2.4000000e+01             NaN
  -2.3000000e+01             NaN
  -2.2000000e+01             NaN
  -2.1000000e+01             NaN
  -2.0000000e+01             NaN
  -1.9000000e+01             NaN
  -1.8000000e+01             NaN
  -1.7000000e+01             NaN
  -1.6000000e+01             NaN
  -1.5000000e+01             NaN
  -1.4000000e+01             NaN
  -1.3000000e+01             NaN
  -1.2000000e+01             NaN
  -1.1000000e+01             NaN
  -1.0000000e+01             NaN
  -9.0000000e+00             NaN
  -8.0000000e+00             NaN
  -7.0000000e+00             NaN
  -6.0000000e+00             NaN
  -5.0000000e+00             NaN
  -4.0000000e+00             NaN
  -3.0000000e+00             NaN
  -2.0000000e+00             NaN
  -1.0000000e+00             NaN
   0.0000000e+00             NaN
   1.0000000e+00             NaN
   2.0000000e+00             NaN
   3.0000000e+00             NaN
   4.0000000e+00             NaN
   5.0000000e+00             NaN
   6.0000000e+00             NaN
   7.0000000e+00             NaN
   8.0000000e+00             NaN
   9.0000000e+00             NaN
   1.0000000e+01             NaN
   1.1000000e+01             NaN
   1.2000000e+01             NaN
   1.3000000e+01             NaN
   1.4000000e+01             NaN
   1.5000000e+01             NaN
   1.6000000e+01             NaN
   1.7000000e+01             NaN
   1.8000000e+01             NaN
   1.9000000e+01             NaN
   2.0000000e+01             NaN
   2.1000000e+01             NaN
   2.2000000e+01             NaN
   2.3000000e+01             NaN
   2.4000000e+01             NaN
   2.5000000e+01             NaN
   2.6000000e+01             NaN
   2.7000000e+01             NaN
   2.8000000e+01             NaN
   2.9000000e+01             NaN
   3.0000000e+01             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits_8_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01             NaN
  -2.9000000e+01             NaN
  -2.8000000e+01             NaN
  -2.7000000e+01             NaN
  -2.6000000e+01             NaN
  -2.5000000e+01             NaN
  -2.4000000e+01             NaN
  -2.3000000e+01             NaN
  -2.2000000e+01             NaN
  -2.1000000e+01             NaN
  -2.0000000e+01             NaN
  -1.9000000e+01             NaN
  -1.8000000e+01             NaN
  -1.7000000e+01             NaN
  -1.6000000e+01             NaN
  -1.5000000e+01             NaN
  -1.4000000e+01             NaN
  -1.3000000e+01             NaN
  -1.2000000e+01             NaN
  -1.1000000e+01             NaN
  -1.0000000e+01             NaN
  -9.0000000e+00             NaN
  -8.0000000e+00             NaN
  -7.0000000e+00             NaN
  -6.0000000e+00             NaN
  -5.0000000e+00             NaN
  -4.0000000e+00             NaN
  -3.0000000e+00             NaN
  -2.0000000e+00             NaN
  -1.0000000e+00             NaN
   0.0000000e+00             NaN
   1.0000000e+00             NaN
   2.0000000e+00             NaN
   3.0000000e+00             NaN
   4.0000000e+00             NaN
   5.0000000e+00             NaN
   6.0000000e+00             NaN
   7.0000000e+00             NaN
   8.0000000e+00             NaN
   9.0000000e+00             NaN
   1.0000000e+01             NaN
   1.1000000e+01             NaN
   1.2000000e+01             NaN
   1.3000000e+01             NaN
   1.4000000e+01             NaN
   1.5000000e+01             NaN
   1.6000000e+01             NaN
   1.7000000e+01             NaN
   1.8000000e+01             NaN
   1.9000000e+01             NaN
   2.0000000e+01             NaN
   2.1000000e+01             NaN
   2.2000000e+01             NaN
   2.3000000e+01             NaN
   2.4000000e+01             NaN
   2.5000000e+01             NaN
   2.6000000e+01             NaN
   2.7000000e+01             NaN
   2.8000000e+01             NaN
   2.9000000e+01             NaN
   3.0000000e+01             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_-100_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_-150_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_-200_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_-250_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_-300_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_0_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_100_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_150_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_200_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_250_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_300_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_4_bits__SNR_50_HBF.txt <==
               x               y
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN
             NaN             NaN


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   4.3132851e-02
  -2.9000000e+01   5.4057345e-02
  -2.8000000e+01   6.7758891e-02
  -2.7000000e+01   8.4862351e-02
  -2.6000000e+01   1.0615140e-01
  -2.5000000e+01   1.3259487e-01
  -2.4000000e+01   1.6534506e-01
  -2.3000000e+01   2.0574184e-01
  -2.2000000e+01   2.5535278e-01
  -2.1000000e+01   3.1596655e-01
  -2.0000000e+01   3.8958006e-01
  -1.9000000e+01   4.7836297e-01
  -1.8000000e+01   5.8459228e-01
  -1.7000000e+01   7.1054983e-01
  -1.6000000e+01   8.5837732e-01
  -1.5000000e+01   1.0298874e+00
  -1.4000000e+01   1.2263369e+00
  -1.3000000e+01   1.4481779e+00
  -1.2000000e+01   1.6948163e+00
  -1.1000000e+01   1.9644183e+00
  -1.0000000e+01   2.2538103e+00
  -9.0000000e+00   2.5585150e+00
  -8.0000000e+00   2.8729464e+00
  -7.0000000e+00   3.1907601e+00
  -6.0000000e+00   3.5053180e+00
  -5.0000000e+00   3.8101993e+00
  -4.0000000e+00   4.0996865e+00
  -3.0000000e+00   4.3691405e+00
  -2.0000000e+00   4.6152367e+00
  -1.0000000e+00   4.8360299e+00
   0.0000000e+00   5.0308788e+00
   1.0000000e+00   5.2002587e+00
   2.0000000e+00   5.3455114e+00
   3.0000000e+00   5.4685778e+00
   4.0000000e+00   5.5717478e+00
   5.0000000e+00   5.6574475e+00
   6.0000000e+00   5.7280781e+00
   7.0000000e+00   5.7859030e+00
   8.0000000e+00   5.8329803e+00
   9.0000000e+00   5.8711303e+00
   1.0000000e+01   5.9019278e+00
   1.1000000e+01   5.9267118e+00
   1.2000000e+01   5.9466057e+00
   1.3000000e+01   5.9625412e+00
   1.4000000e+01   5.9752847e+00
   1.5000000e+01   5.9854617e+00
   1.6000000e+01   5.9935803e+00
   1.7000000e+01   6.0000512e+00
   1.8000000e+01   6.0052053e+00
   1.9000000e+01   6.0093082e+00
   2.0000000e+01   6.0125729e+00
   2.1000000e+01   6.0151698e+00
   2.2000000e+01   6.0172347e+00
   2.3000000e+01   6.0188764e+00
   2.4000000e+01   6.0201814e+00
   2.5000000e+01   6.0212185e+00
   2.6000000e+01   6.0220427e+00
   2.7000000e+01   6.0226976e+00
   2.8000000e+01   6.0232179e+00
   2.9000000e+01   6.0236314e+00
   3.0000000e+01   6.0239598e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   5.0827956e-02
  -2.9000000e+01   6.3467260e-02
  -2.8000000e+01   7.9369297e-02
  -2.7000000e+01   9.9353347e-02
  -2.6000000e+01   1.2430346e-01
  -2.5000000e+01   1.5530694e-01
  -2.4000000e+01   1.9371336e-01
  -2.3000000e+01   2.4118803e-01
  -2.2000000e+01   2.9957309e-01
  -2.1000000e+01   3.7103479e-01
  -2.0000000e+01   4.5802375e-01
  -1.9000000e+01   5.6325599e-01
  -1.8000000e+01   6.8967010e-01
  -1.7000000e+01   8.4035568e-01
  -1.6000000e+01   1.0184487e+00
  -1.5000000e+01   1.2269902e+00
  -1.4000000e+01   1.4687470e+00
  -1.3000000e+01   1.7459948e+00
  -1.2000000e+01   2.0602723e+00
  -1.1000000e+01   2.4121203e+00
  -1.0000000e+01   2.8008299e+00
  -9.0000000e+00   3.2242345e+00
  -8.0000000e+00   3.6785798e+00
  -7.0000000e+00   4.1585089e+00
  -6.0000000e+00   4.6571863e+00
  -5.0000000e+00   5.1665709e+00
  -4.0000000e+00   5.6778282e+00
  -3.0000000e+00   6.1818489e+00
  -2.0000000e+00   6.6698163e+00
  -1.0000000e+00   7.1337664e+00
   0.0000000e+00   7.5670623e+00
   1.0000000e+00   7.9647288e+00
   2.0000000e+00   8.3236209e+00
   3.0000000e+00   8.6424014e+00
   4.0000000e+00   8.9213702e+00
   5.0000000e+00   9.1621788e+00
   6.0000000e+00   9.3674827e+00
   7.0000000e+00   9.5405860e+00
   8.0000000e+00   9.6851209e+00
   9.0000000e+00   9.8047837e+00
   1.0000000e+01   9.9031370e+00
   1.1000000e+01   9.9834790e+00
   1.2000000e+01   1.0048770e+01
   1.3000000e+01   1.0101601e+01
   1.4000000e+01   1.0144199e+01
   1.5000000e+01   1.0178446e+01
   1.6000000e+01   1.0205915e+01
   1.7000000e+01   1.0227904e+01
   1.8000000e+01   1.0245479e+01
   1.9000000e+01   1.0259510e+01
   2.0000000e+01   1.0270699e+01
   2.1000000e+01   1.0279615e+01
   2.2000000e+01   1.0286715e+01
   2.3000000e+01   1.0292366e+01
   2.4000000e+01   1.0296862e+01
   2.5000000e+01   1.0300437e+01
   2.6000000e+01   1.0303281e+01
   2.7000000e+01   1.0305541e+01
   2.8000000e+01   1.0307338e+01
   2.9000000e+01   1.0308765e+01
   3.0000000e+01   1.0309900e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   5.2507660e-02
  -2.9000000e+01   6.5457989e-02
  -2.8000000e+01   8.1771441e-02
  -2.7000000e+01   1.0230675e-01
  -2.6000000e+01   1.2800354e-01
  -2.5000000e+01   1.5996749e-01
  -2.4000000e+01   1.9957719e-01
  -2.3000000e+01   2.4856060e-01
  -2.2000000e+01   3.0887221e-01
  -2.1000000e+01   3.8276703e-01
  -2.0000000e+01   4.7283113e-01
  -1.9000000e+01   5.8195430e-01
  -1.8000000e+01   7.1330017e-01
  -1.7000000e+01   8.7025276e-01
  -1.6000000e+01   1.0563368e+00
  -1.5000000e+01   1.2751095e+00
  -1.4000000e+01   1.5300222e+00
  -1.3000000e+01   1.8242501e+00
  -1.2000000e+01   2.1604914e+00
  -1.1000000e+01   2.5407414e+00
  -1.0000000e+01   2.9660519e+00
  -9.0000000e+00   3.4362963e+00
  -8.0000000e+00   3.9499636e+00
  -7.0000000e+00   4.5040071e+00
  -6.0000000e+00   5.0937743e+00
  -5.0000000e+00   5.7130359e+00
  -4.0000000e+00   6.3541253e+00
  -3.0000000e+00   7.0081920e+00
  -2.0000000e+00   7.6655587e+00
  -1.0000000e+00   8.3161665e+00
   0.0000000e+00   8.9500749e+00
   1.0000000e+00   9.5579780e+00
   2.0000000e+00   1.0131698e+01
   3.0000000e+00   1.0664587e+01
   4.0000000e+00   1.1151820e+01
   5.0000000e+00   1.1590522e+01
   6.0000000e+00   1.1979738e+01
   7.0000000e+00   1.2320251e+01
   8.0000000e+00   1.2614292e+01
   9.0000000e+00   1.2865178e+01
   1.0000000e+01   1.3076933e+01
   1.1000000e+01   1.3253945e+01
   1.2000000e+01   1.3400668e+01
   1.3000000e+01   1.3521396e+01
   1.4000000e+01   1.3620116e+01
   1.5000000e+01   1.3700415e+01
   1.6000000e+01   1.3765441e+01
   1.7000000e+01   1.3817907e+01
   1.8000000e+01   1.3860112e+01
   1.9000000e+01   1.3893979e+01
   2.0000000e+01   1.3921101e+01
   2.1000000e+01   1.3942785e+01
   2.2000000e+01   1.3960100e+01
   2.3000000e+01   1.3973912e+01
   2.4000000e+01   1.3984919e+01
   2.5000000e+01   1.3993686e+01
   2.6000000e+01   1.4000664e+01
   2.7000000e+01   1.4006217e+01
   2.8000000e+01   1.4010633e+01
   2.9000000e+01   1.4014145e+01
   3.0000000e+01   1.4016937e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   5.2972685e-02
  -2.9000000e+01   6.6004962e-02
  -2.8000000e+01   8.2415587e-02
  -2.7000000e+01   1.0308229e-01
  -2.6000000e+01   1.2897627e-01
  -2.5000000e+01   1.6119681e-01
  -2.4000000e+01   2.0113200e-01
  -2.3000000e+01   2.5052047e-01
  -2.2000000e+01   3.1135874e-01
  -2.1000000e+01   3.8592572e-01
  -2.0000000e+01   4.7684944e-01
  -1.9000000e+01   5.8707460e-01
  -1.8000000e+01   7.1983739e-01
  -1.7000000e+01   8.7861856e-01
  -1.6000000e+01   1.0670729e+00
  -1.5000000e+01   1.2889335e+00
  -1.4000000e+01   1.5478898e+00
  -1.3000000e+01   1.8474373e+00
  -1.2000000e+01   2.1906992e+00
  -1.1000000e+01   2.5802231e+00
  -1.0000000e+01   3.0177613e+00
  -9.0000000e+00   3.5040487e+00
  -8.0000000e+00   4.0385986e+00
  -7.0000000e+00   4.6195385e+00
  -6.0000000e+00   5.2435060e+00
  -5.0000000e+00   5.9056196e+00
  -4.0000000e+00   6.5995354e+00
  -3.0000000e+00   7.3175895e+00
  -2.0000000e+00   8.0510229e+00
  -1.0000000e+00   8.7902801e+00
   0.0000000e+00   9.5253680e+00
   1.0000000e+00   1.0246261e+01
   2.0000000e+00   1.0943330e+01
   3.0000000e+00   1.1607764e+01
   4.0000000e+00   1.2231977e+01
   5.0000000e+00   1.2809921e+01
   6.0000000e+00   1.3337322e+01
   7.0000000e+00   1.3811778e+01
   8.0000000e+00   1.4232718e+01
   9.0000000e+00   1.4601242e+01
   1.0000000e+01   1.4919852e+01
   1.1000000e+01   1.5192111e+01
   1.2000000e+01   1.5422292e+01
   1.3000000e+01   1.5615038e+01
   1.4000000e+01   1.5775071e+01
   1.5000000e+01   1.5906959e+01
   1.6000000e+01   1.6014958e+01
   1.7000000e+01   1.6102914e+01
   1.8000000e+01   1.6174218e+01
   1.9000000e+01   1.6231804e+01
   2.0000000e+01   1.6278162e+01
   2.1000000e+01   1.6315387e+01
   2.2000000e+01   1.6345213e+01
   2.3000000e+01   1.6369071e+01
   2.4000000e+01   1.6388127e+01
   2.5000000e+01   1.6403333e+01
   2.6000000e+01   1.6415454e+01
   2.7000000e+01   1.6425109e+01
   2.8000000e+01   1.6432796e+01
   2.9000000e+01   1.6438913e+01
   3.0000000e+01   1.6443779e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits_5_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   5.3111196e-02
  -2.9000000e+01   6.6166129e-02
  -2.8000000e+01   8.2605227e-02
  -2.7000000e+01   1.0330822e-01
  -2.6000000e+01   1.2925977e-01
  -2.5000000e+01   1.6155554e-01
  -2.4000000e+01   2.0158641e-01
  -2.3000000e+01   2.5109407e-01
  -2.2000000e+01   3.1208808e-01
  -2.1000000e+01   3.8685458e-01
  -2.0000000e+01   4.7803451e-01
  -1.9000000e+01   5.8858961e-01
  -1.8000000e+01   7.2177872e-01
  -1.7000000e+01   8.8111287e-01
  -1.6000000e+01   1.0702878e+00
  -1.5000000e+01   1.2930924e+00
  -1.4000000e+01   1.5532917e+00
  -1.3000000e+01   1.8544840e+00
  -1.2000000e+01   2.1999297e+00
  -1.1000000e+01   2.5923571e+00
  -1.0000000e+01   3.0337507e+00
  -9.0000000e+00   3.5251364e+00
  -8.0000000e+00   4.0663827e+00
  -7.0000000e+00   4.6560373e+00
  -6.0000000e+00   5.2912197e+00
  -5.0000000e+00   5.9675830e+00
  -4.0000000e+00   6.6793525e+00
  -3.0000000e+00   7.4194417e+00
  -2.0000000e+00   8.1796407e+00
  -1.0000000e+00   8.9508669e+00
   0.0000000e+00   9.7234676e+00
   1.0000000e+00   1.0487563e+01
   2.0000000e+00   1.1233419e+01
   3.0000000e+00   1.1951826e+01
   4.0000000e+00   1.2634472e+01
   5.0000000e+00   1.3274289e+01
   6.0000000e+00   1.3865723e+01
   7.0000000e+00   1.4404928e+01
   8.0000000e+00   1.4889844e+01
   9.0000000e+00   1.5320149e+01
   1.0000000e+01   1.5697106e+01
   1.1000000e+01   1.6023314e+01
   1.2000000e+01   1.6302390e+01
   1.3000000e+01   1.6538639e+01
   1.4000000e+01   1.6736731e+01
   1.5000000e+01   1.6901417e+01
   1.6000000e+01   1.7037307e+01
   1.7000000e+01   1.7148709e+01
   1.8000000e+01   1.7239528e+01
   1.9000000e+01   1.7313219e+01
   2.0000000e+01   1.7372776e+01
   2.1000000e+01   1.7420754e+01
   2.2000000e+01   1.7459298e+01
   2.3000000e+01   1.7490196e+01
   2.4000000e+01   1.7514920e+01
   2.5000000e+01   1.7534674e+01
   2.6000000e+01   1.7550440e+01
   2.7000000e+01   1.7563010e+01
   2.8000000e+01   1.7573025e+01
   2.9000000e+01   1.7580999e+01
   3.0000000e+01   1.7587346e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits_6_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   5.3152768e-02
  -2.9000000e+01   6.6214427e-02
  -2.8000000e+01   8.2662211e-02
  -2.7000000e+01   1.0337576e-01
  -2.6000000e+01   1.2934452e-01
  -2.5000000e+01   1.6166283e-01
  -2.4000000e+01   2.0172238e-01
  -2.3000000e+01   2.5126579e-01
  -2.2000000e+01   3.1230658e-01
  -2.1000000e+01   3.8713307e-01
  -2.0000000e+01   4.7839016e-01
  -1.9000000e+01   5.8904476e-01
  -1.8000000e+01   7.2236261e-01
  -1.7000000e+01   8.8186402e-01
  -1.6000000e+01   1.0712572e+00
  -1.5000000e+01   1.2943482e+00
  -1.4000000e+01   1.5549253e+00
  -1.3000000e+01   1.8566181e+00
  -1.2000000e+01   2.2027295e+00
  -1.1000000e+01   2.5960435e+00
  -1.0000000e+01   3.0386167e+00
  -9.0000000e+00   3.5315658e+00
  -8.0000000e+00   4.0748708e+00
  -7.0000000e+00   4.6672131e+00
  -6.0000000e+00   5.3058674e+00
  -5.0000000e+00   5.9866619e+00
  -4.0000000e+00   6.7040132e+00
  -3.0000000e+00   7.4510355e+00
  -2.0000000e+00   8.2197192e+00
  -1.0000000e+00   9.0011684e+00
   0.0000000e+00   9.7858868e+00
   1.0000000e+00   1.0564101e+01
   2.0000000e+00   1.1326110e+01
   3.0000000e+00   1.2062650e+01
   4.0000000e+00   1.2765249e+01
   5.0000000e+00   1.3426565e+01
   6.0000000e+00   1.4040671e+01
   7.0000000e+00   1.4603254e+01
   8.0000000e+00   1.5111743e+01
   9.0000000e+00   1.5565282e+01
   1.0000000e+01   1.5964638e+01
   1.1000000e+01   1.6311971e+01
   1.2000000e+01   1.6610559e+01
   1.3000000e+01   1.6864482e+01
   1.4000000e+01   1.7078293e+01
   1.5000000e+01   1.7256728e+01
   1.6000000e+01   1.7404466e+01
   1.7000000e+01   1.7525943e+01
   1.8000000e+01   1.7625232e+01
   1.9000000e+01   1.7705974e+01
   2.0000000e+01   1.7771352e+01
   2.1000000e+01   1.7824099e+01
   2.2000000e+01   1.7866531e+01
   2.3000000e+01   1.7900580e+01
   2.4000000e+01   1.7927849e+01
   2.5000000e+01   1.7949653e+01
   2.6000000e+01   1.7967063e+01
   2.7000000e+01   1.7980951e+01
   2.8000000e+01   1.7992020e+01
   2.9000000e+01   1.8000836e+01
   3.0000000e+01   1.8007854e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits_7_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   5.3165164e-02
  -2.9000000e+01   6.6228821e-02
  -2.8000000e+01   8.2679187e-02
  -2.7000000e+01   1.0339587e-01
  -2.6000000e+01   1.2936976e-01
  -2.5000000e+01   1.6169478e-01
  -2.4000000e+01   2.0176289e-01
  -2.3000000e+01   2.5131695e-01
  -2.2000000e+01   3.1237169e-01
  -2.1000000e+01   3.8721609e-01
  -2.0000000e+01   4.7849620e-01
  -1.9000000e+01   5.8918051e-01
  -1.8000000e+01   7.2253682e-01
  -1.7000000e+01   8.8208820e-01
  -1.6000000e+01   1.0715467e+00
  -1.5000000e+01   1.2947233e+00
  -1.4000000e+01   1.5554134e+00
  -1.3000000e+01   1.8572560e+00
  -1.2000000e+01   2.2035667e+00
  -1.1000000e+01   2.5971463e+00
  -1.0000000e+01   3.0400728e+00
  -9.0000000e+00   3.5334906e+00
  -8.0000000e+00   4.0774132e+00
  -7.0000000e+00   4.6705624e+00
  -6.0000000e+00   5.3102601e+00
  -5.0000000e+00   5.9923881e+00
  -4.0000000e+00   6.7114218e+00
  -3.0000000e+00   7.4605381e+00
  -2.0000000e+00   8.2317906e+00
  -1.0000000e+00   9.0163436e+00
   0.0000000e+00   9.8047531e+00
   1.0000000e+00   1.0587284e+01
   2.0000000e+00   1.1354255e+01
   3.0000000e+00   1.2096393e+01
   4.0000000e+00   1.2805185e+01
   5.0000000e+00   1.3473216e+01
   6.0000000e+00   1.4094450e+01
   7.0000000e+00   1.4664437e+01
   8.0000000e+00   1.5180448e+01
   9.0000000e+00   1.5641459e+01
   1.0000000e+01   1.6048076e+01
   1.1000000e+01   1.6402311e+01
   1.2000000e+01   1.6707325e+01
   1.3000000e+01   1.6967111e+01
   1.4000000e+01   1.7186172e+01
   1.5000000e+01   1.7369230e+01
   1.6000000e+01   1.7520974e+01
   1.7000000e+01   1.7645876e+01
   1.8000000e+01   1.7748058e+01
   1.9000000e+01   1.7831218e+01
   2.0000000e+01   1.7898597e+01
   2.1000000e+01   1.7952990e+01
   2.2000000e+01   1.7996766e+01
   2.3000000e+01   1.8031907e+01
   2.4000000e+01   1.8060059e+01
   2.5000000e+01   1.8082575e+01
   2.6000000e+01   1.8100557e+01
   2.7000000e+01   1.8114904e+01
   2.8000000e+01   1.8126340e+01
   2.9000000e+01   1.8135450e+01
   3.0000000e+01   1.8142702e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits_8_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   5.3168809e-02
  -2.9000000e+01   6.6233053e-02
  -2.8000000e+01   8.2684177e-02
  -2.7000000e+01   1.0340178e-01
  -2.6000000e+01   1.2937718e-01
  -2.5000000e+01   1.6170418e-01
  -2.4000000e+01   2.0177479e-01
  -2.3000000e+01   2.5133199e-01
  -2.2000000e+01   3.1239083e-01
  -2.1000000e+01   3.8724049e-01
  -2.0000000e+01   4.7852737e-01
  -1.9000000e+01   5.8922042e-01
  -1.8000000e+01   7.2258805e-01
  -1.7000000e+01   8.8215414e-01
  -1.6000000e+01   1.0716318e+00
  -1.5000000e+01   1.2948336e+00
  -1.4000000e+01   1.5555570e+00
  -1.3000000e+01   1.8574437e+00
  -1.2000000e+01   2.2038130e+00
  -1.1000000e+01   2.5974707e+00
  -1.0000000e+01   3.0405013e+00
  -9.0000000e+00   3.5340570e+00
  -8.0000000e+00   4.0781614e+00
  -7.0000000e+00   4.6715481e+00
  -6.0000000e+00   5.3115530e+00
  -5.0000000e+00   5.9940738e+00
  -4.0000000e+00   6.7136033e+00
  -3.0000000e+00   7.4633370e+00
  -2.0000000e+00   8.2353474e+00
  -1.0000000e+00   9.0208170e+00
   0.0000000e+00   9.8103178e+00
   1.0000000e+00   1.0594127e+01
   2.0000000e+00   1.1362568e+01
   3.0000000e+00   1.2106368e+01
   4.0000000e+00   1.2817002e+01
   5.0000000e+00   1.3487034e+01
   6.0000000e+00   1.4110397e+01
   7.0000000e+00   1.4682602e+01
   8.0000000e+00   1.5200870e+01
   9.0000000e+00   1.5664130e+01
   1.0000000e+01   1.6072938e+01
   1.1000000e+01   1.6429261e+01
   1.2000000e+01   1.6736224e+01
   1.3000000e+01   1.6997793e+01
   1.4000000e+01   1.7218456e+01
   1.5000000e+01   1.7402926e+01
   1.6000000e+01   1.7555897e+01
   1.7000000e+01   1.7681850e+01
   1.8000000e+01   1.7784920e+01
   1.9000000e+01   1.7868823e+01
   2.0000000e+01   1.7936820e+01
   2.1000000e+01   1.7991720e+01
   2.2000000e+01   1.8035910e+01
   2.3000000e+01   1.8071389e+01
   2.4000000e+01   1.8099814e+01
   2.5000000e+01   1.8122550e+01
   2.6000000e+01   1.8140710e+01
   2.7000000e+01   1.8155199e+01
   2.8000000e+01   1.8166748e+01
   2.9000000e+01   1.8175948e+01
   3.0000000e+01   1.8183273e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_-100_HBF.txt <==
               x               y
   3.0485734e+00   2.2538103e+00
   3.6809435e+00   2.8008299e+00
   3.8858271e+00   2.9660519e+00
   3.9288651e+00   3.0177613e+00
   3.9009267e+00   3.0337507e+00
   3.8130464e+00   3.0386167e+00
   3.6394982e+00   3.0400728e+00
   3.3335175e+00   3.0405013e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_-150_HBF.txt <==
               x               y
   1.3930575e+00   1.0298874e+00
   1.6125512e+00   1.2269902e+00
   1.6705221e+00   1.2751095e+00
   1.6780803e+00   1.2889335e+00
   1.6627136e+00   1.2930924e+00
   1.6242291e+00   1.2943482e+00
   1.5500099e+00   1.2947233e+00
   1.4196181e+00   1.2948336e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_-200_HBF.txt <==
               x               y
   5.2695801e-01   3.8958006e-01
   6.0194999e-01   4.5802375e-01
   6.1945648e-01   4.7283113e-01
   6.2081687e-01   4.7684944e-01
   6.1467726e-01   4.7803451e-01
   6.0031391e-01   4.7839016e-01
   5.7284353e-01   4.7849620e-01
   5.2464354e-01   4.7852737e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_-250_HBF.txt <==
               x               y
   1.7935191e-01   1.3259487e-01
   2.0410952e-01   1.5530694e-01
   2.0957355e-01   1.5996749e-01
   2.0986435e-01   1.6119681e-01
   2.0773504e-01   1.6155554e-01
   2.0286464e-01   1.6166283e-01
   1.9357690e-01   1.6169478e-01
   1.7728777e-01   1.6170418e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_-300_HBF.txt <==
               x               y
   5.8342826e-02   4.3132851e-02
   6.6799785e-02   5.0827956e-02
   6.8790332e-02   5.2507660e-02
   6.8965871e-02   5.2972685e-02
   6.8292653e-02   5.3111196e-02
   6.6699421e-02   5.3152768e-02
   6.3647988e-02   5.3165164e-02
   5.8292741e-02   5.3168809e-02


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_-50_HBF.txt <==
               x               y
   5.1537932e+00   3.8101993e+00
   6.7900787e+00   5.1665709e+00
   7.4846533e+00   5.7130359e+00
   7.6886078e+00   5.9056196e+00
   7.6733741e+00   5.9675830e+00
   7.5124381e+00   5.9866619e+00
   7.1739352e+00   5.9923881e+00
   6.5717287e+00   5.9940738e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_0_HBF.txt <==
               x               y
   6.8049219e+00   5.0308788e+00
   9.9448840e+00   7.5670623e+00
   1.1725501e+01   8.9500749e+00
   1.2401208e+01   9.5253680e+00
   1.2502851e+01   9.7234676e+00
   1.2279943e+01   9.7858868e+00
   1.1738002e+01   9.8047531e+00
   1.0755748e+01   9.8103178e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_100_HBF.txt <==
               x               y
   7.9831297e+00   5.9019278e+00
   1.3015031e+01   9.9031370e+00
   1.7132102e+01   1.3076933e+01
   1.9424361e+01   1.4919852e+01
   2.0184012e+01   1.5697106e+01
   2.0033427e+01   1.5964638e+01
   1.9212350e+01   1.6048076e+01
   1.7621903e+01   1.6072938e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_150_HBF.txt <==
               x               y
   8.0961202e+00   5.9854617e+00
   1.3376851e+01   1.0178446e+01
   1.7948925e+01   1.3700415e+01
   2.0709490e+01   1.5906959e+01
   2.1732566e+01   1.6901417e+01
   2.1654823e+01   1.7256728e+01
   2.0794002e+01   1.7369230e+01
   1.9080063e+01   1.7402926e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_200_HBF.txt <==
               x               y
   8.1327917e+00   6.0125729e+00
   1.3498093e+01   1.0270699e+01
   1.8238046e+01   1.3921101e+01
   2.1192764e+01   1.6278162e+01
   2.2338661e+01   1.7372776e+01
   2.2300604e+01   1.7771352e+01
   2.1427747e+01   1.7898597e+01
   1.9665409e+01   1.7936820e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_250_HBF.txt <==
               x               y
   8.1444860e+00   6.0212185e+00
   1.3537176e+01   1.0300437e+01
   1.8333140e+01   1.3993686e+01
   2.1355725e+01   1.6403333e+01
   2.2546836e+01   1.7534674e+01
   2.2524348e+01   1.7949653e+01
   2.1648000e+01   1.8082575e+01
   1.9869038e+01   1.8122550e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_300_HBF.txt <==
               x               y
   8.1481940e+00   6.0239598e+00
   1.3549612e+01   1.0309900e+01
   1.8363601e+01   1.4016937e+01
   2.1408383e+01   1.6443779e+01
   2.2614563e+01   1.7587346e+01
   2.2597382e+01   1.8007854e+01
   2.1719983e+01   1.8142702e+01
   1.9935613e+01   1.8183273e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_CEErr__HBF_MC_8_bits__SNR_50_HBF.txt <==
               x               y
   7.6524381e+00   5.6574475e+00
   1.2041239e+01   9.1621788e+00
   1.5184754e+01   1.1590522e+01
   1.6677413e+01   1.2809921e+01
   1.7068650e+01   1.3274289e+01
   1.6848494e+01   1.3426565e+01
   1.6129793e+01   1.3473216e+01
   1.4786793e+01   1.3487034e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   4.0753667e-02
  -2.9000000e+01   5.1139943e-02
  -2.8000000e+01   6.4121130e-02
  -2.7000000e+01   8.0316462e-02
  -2.6000000e+01   1.0047706e-01
  -2.5000000e+01   1.2550554e-01
  -2.4000000e+01   1.5647404e-01
  -2.3000000e+01   1.9463763e-01
  -2.2000000e+01   2.4143904e-01
  -2.1000000e+01   2.9849913e-01
  -2.0000000e+01   3.6758652e-01
  -1.9000000e+01   4.5055936e-01
  -1.8000000e+01   5.4927310e-01
  -1.7000000e+01   6.6545099e-01
  -1.6000000e+01   8.0051967e-01
  -1.5000000e+01   9.5541975e-01
  -1.4000000e+01   1.1304106e+00
  -1.3000000e+01   1.3248972e+00
  -1.2000000e+01   1.5373105e+00
  -1.1000000e+01   1.7650736e+00
  -1.0000000e+01   2.0046713e+00
  -9.0000000e+00   2.2518297e+00
  -8.0000000e+00   2.5017885e+00
  -7.0000000e+00   2.7496314e+00
  -6.0000000e+00   2.9906311e+00
  -5.0000000e+00   3.2205621e+00
  -4.0000000e+00   3.4359442e+00
  -3.0000000e+00   3.6341931e+00
  -2.0000000e+00   3.8136730e+00
  -1.0000000e+00   3.9736593e+00
   0.0000000e+00   4.1142326e+00
   1.0000000e+00   4.2361273e+00
   2.0000000e+00   4.3405627e+00
   3.0000000e+00   4.4290759e+00
   4.0000000e+00   4.5033723e+00
   5.0000000e+00   4.5652044e+00
   6.0000000e+00   4.6162790e+00
   7.0000000e+00   4.6581939e+00
   8.0000000e+00   4.6924000e+00
   9.0000000e+00   4.7201823e+00
   1.0000000e+01   4.7426564e+00
   1.1000000e+01   4.7607754e+00
   1.2000000e+01   4.7753425e+00
   1.3000000e+01   4.7870269e+00
   1.4000000e+01   4.7963814e+00
   1.5000000e+01   4.8038590e+00
   1.6000000e+01   4.8098289e+00
   1.7000000e+01   4.8145902e+00
   1.8000000e+01   4.8183845e+00
   1.9000000e+01   4.8214063e+00
   2.0000000e+01   4.8238115e+00
   2.1000000e+01   4.8257252e+00
   2.2000000e+01   4.8272473e+00
   2.3000000e+01   4.8284576e+00
   2.4000000e+01   4.8294198e+00
   2.5000000e+01   4.8301846e+00
   2.6000000e+01   4.8307924e+00
   2.7000000e+01   4.8312754e+00
   2.8000000e+01   4.8316592e+00
   2.9000000e+01   4.8319641e+00
   3.0000000e+01   4.8322064e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   5.6470873e-02
  -2.9000000e+01   7.0883277e-02
  -2.8000000e+01   8.8908429e-02
  -2.7000000e+01   1.1141543e-01
  -2.6000000e+01   1.3946266e-01
  -2.5000000e+01   1.7432852e-01
  -2.4000000e+01   2.1754186e-01
  -2.3000000e+01   2.7090865e-01
  -2.2000000e+01   3.3653039e-01
  -2.1000000e+01   4.1680782e-01
  -2.0000000e+01   5.1442223e-01
  -1.9000000e+01   6.3228600e-01
  -1.8000000e+01   7.7345419e-01
  -1.7000000e+01   9.4099136e-01
  -1.6000000e+01   1.1377925e+00
  -1.5000000e+01   1.3663630e+00
  -1.4000000e+01   1.6285706e+00
  -1.3000000e+01   1.9253908e+00
  -1.2000000e+01   2.2566714e+00
  -1.1000000e+01   2.6209470e+00
  -1.0000000e+01   3.0153310e+00
  -9.0000000e+00   3.4355092e+00
  -8.0000000e+00   3.8758471e+00
  -7.0000000e+00   4.3296148e+00
  -6.0000000e+00   4.7893171e+00
  -5.0000000e+00   5.2471024e+00
  -4.0000000e+00   5.6952138e+00
  -3.0000000e+00   6.1264356e+00
  -2.0000000e+00   6.5344885e+00
  -1.0000000e+00   6.9143321e+00
   0.0000000e+00   7.2623471e+00
   1.0000000e+00   7.5763881e+00
   2.0000000e+00   7.8557152e+00
   3.0000000e+00   8.1008272e+00
   4.0000000e+00   8.3132306e+00
   5.0000000e+00   8.4951785e+00
   6.0000000e+00   8.6494112e+00
   7.0000000e+00   8.7789218e+00
   8.0000000e+00   8.8867621e+00
   9.0000000e+00   8.9758943e+00
   1.0000000e+01   9.0490880e+00
   1.1000000e+01   9.1088575e+00
   1.2000000e+01   9.1574311e+00
   1.3000000e+01   9.1967454e+00
   1.4000000e+01   9.2284567e+00
   1.5000000e+01   9.2539623e+00
   1.6000000e+01   9.2744281e+00
   1.7000000e+01   9.2908180e+00
   1.8000000e+01   9.3039229e+00
   1.9000000e+01   9.3143876e+00
   2.0000000e+01   9.3227353e+00
   2.1000000e+01   9.3293886e+00
   2.2000000e+01   9.3346878e+00
   2.3000000e+01   9.3389063e+00
   2.4000000e+01   9.3422629e+00
   2.5000000e+01   9.3449328e+00
   2.6000000e+01   9.3470558e+00
   2.7000000e+01   9.3487437e+00
   2.8000000e+01   9.3500854e+00
   2.9000000e+01   9.3511517e+00
   3.0000000e+01   9.3519991e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   6.1711141e-02
  -2.9000000e+01   7.7468535e-02
  -2.8000000e+01   9.7180275e-02
  -2.7000000e+01   1.2180028e-01
  -2.6000000e+01   1.5249180e-01
  -2.5000000e+01   1.9066250e-01
  -2.4000000e+01   2.3799983e-01
  -2.3000000e+01   2.9650362e-01
  -2.2000000e+01   3.6851120e-01
  -2.1000000e+01   4.5670894e-01
  -2.0000000e+01   5.6412261e-01
  -1.9000000e+01   6.9407841e-01
  -1.8000000e+01   8.5012674e-01
  -1.7000000e+01   1.0359231e+00
  -1.6000000e+01   1.2550643e+00
  -1.5000000e+01   1.5108842e+00
  -1.4000000e+01   1.8062193e+00
  -1.3000000e+01   2.1431597e+00
  -1.2000000e+01   2.5228083e+00
  -1.1000000e+01   2.9450671e+00
  -1.0000000e+01   3.4084739e+00
  -9.0000000e+00   3.9101046e+00
  -8.0000000e+00   4.4455553e+00
  -7.0000000e+00   5.0090109e+00
  -6.0000000e+00   5.5934039e+00
  -5.0000000e+00   6.1906629e+00
  -4.0000000e+00   6.7920403e+00
  -3.0000000e+00   7.3885048e+00
  -2.0000000e+00   7.9711722e+00
  -1.0000000e+00   8.5317425e+00
   0.0000000e+00   9.0629019e+00
   1.0000000e+00   9.5586543e+00
   2.0000000e+00   1.0014547e+01
   3.0000000e+00   1.0427774e+01
   4.0000000e+00   1.0797153e+01
   5.0000000e+00   1.1122986e+01
   6.0000000e+00   1.1406835e+01
   7.0000000e+00   1.1651248e+01
   8.0000000e+00   1.1859458e+01
   9.0000000e+00   1.2035103e+01
   1.0000000e+01   1.2181980e+01
   1.1000000e+01   1.2303842e+01
   1.2000000e+01   1.2404254e+01
   1.3000000e+01   1.2486495e+01
   1.4000000e+01   1.2553505e+01
   1.5000000e+01   1.2607861e+01
   1.6000000e+01   1.2651788e+01
   1.7000000e+01   1.2687175e+01
   1.8000000e+01   1.2715607e+01
   1.9000000e+01   1.2738402e+01
   2.0000000e+01   1.2756644e+01
   2.1000000e+01   1.2771222e+01
   2.2000000e+01   1.2782857e+01
   2.3000000e+01   1.2792136e+01
   2.4000000e+01   1.2799528e+01
   2.5000000e+01   1.2805415e+01
   2.6000000e+01   1.2810100e+01
   2.7000000e+01   1.2813828e+01
   2.8000000e+01   1.2816793e+01
   2.9000000e+01   1.2819150e+01
   3.0000000e+01   1.2821024e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   6.3379000e-02
  -2.9000000e+01   7.9564754e-02
  -2.8000000e+01   9.9813817e-02
  -2.7000000e+01   1.2510727e-01
  -2.6000000e+01   1.5664201e-01
  -2.5000000e+01   1.9586726e-01
  -2.4000000e+01   2.4452168e-01
  -2.3000000e+01   3.0466794e-01
  -2.2000000e+01   3.7872029e-01
  -2.1000000e+01   4.6945899e-01
  -2.0000000e+01   5.8002423e-01
  -1.9000000e+01   7.1388152e-01
  -1.8000000e+01   8.7475085e-01
  -1.7000000e+01   1.0664944e+00
  -1.6000000e+01   1.2929611e+00
  -1.5000000e+01   1.5577921e+00
  -1.4000000e+01   1.8641968e+00
  -1.3000000e+01   2.2147160e+00
  -1.2000000e+01   2.6109889e+00
  -1.1000000e+01   3.0535457e+00
  -1.0000000e+01   3.5416409e+00
  -9.0000000e+00   4.0731423e+00
  -8.0000000e+00   4.6444831e+00
  -7.0000000e+00   5.2506835e+00
  -6.0000000e+00   5.8854431e+00
  -5.0000000e+00   6.5413052e+00
  -4.0000000e+00   7.2098913e+00
  -3.0000000e+00   7.8821997e+00
  -2.0000000e+00   8.5489596e+00
  -1.0000000e+00   9.2010218e+00
   0.0000000e+00   9.8297610e+00
   1.0000000e+00   1.0427459e+01
   2.0000000e+00   1.0987637e+01
   3.0000000e+00   1.1505298e+01
   4.0000000e+00   1.1977074e+01
   5.0000000e+00   1.2401246e+01
   6.0000000e+00   1.2777661e+01
   7.0000000e+00   1.3107545e+01
   8.0000000e+00   1.3393257e+01
   9.0000000e+00   1.3638001e+01
   1.0000000e+01   1.3845534e+01
   1.1000000e+01   1.4019895e+01
   1.2000000e+01   1.4165172e+01
   1.3000000e+01   1.4285325e+01
   1.4000000e+01   1.4384056e+01
   1.5000000e+01   1.4464728e+01
   1.6000000e+01   1.4530324e+01
   1.7000000e+01   1.4583441e+01
   1.8000000e+01   1.4626304e+01
   1.9000000e+01   1.4660791e+01
   2.0000000e+01   1.4688472e+01
   2.1000000e+01   1.4710645e+01
   2.2000000e+01   1.4728378e+01
   2.3000000e+01   1.4742541e+01
   2.4000000e+01   1.4753840e+01
   2.5000000e+01   1.4762847e+01
   2.6000000e+01   1.4770022e+01
   2.7000000e+01   1.4775733e+01
   2.8000000e+01   1.4780278e+01
   2.9000000e+01   1.4783893e+01
   3.0000000e+01   1.4786768e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits_5_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   6.3897386e-02
  -2.9000000e+01   8.0216306e-02
  -2.8000000e+01   1.0063243e-01
  -2.7000000e+01   1.2613528e-01
  -2.6000000e+01   1.5793226e-01
  -2.5000000e+01   1.9748554e-01
  -2.4000000e+01   2.4654978e-01
  -2.3000000e+01   3.0720728e-01
  -2.2000000e+01   3.8189639e-01
  -2.1000000e+01   4.7342686e-01
  -2.0000000e+01   5.8497493e-01
  -1.9000000e+01   7.2005017e-01
  -1.8000000e+01   8.8242656e-01
  -1.7000000e+01   1.0760325e+00
  -1.6000000e+01   1.3047982e+00
  -1.5000000e+01   1.5724650e+00
  -1.4000000e+01   1.8823658e+00
  -1.3000000e+01   2.2371920e+00
  -1.2000000e+01   2.6387660e+00
  -1.1000000e+01   3.0878372e+00
  -1.0000000e+01   3.5839173e+00
  -9.0000000e+00   4.1251684e+00
  -8.0000000e+00   4.7083502e+00
  -7.0000000e+00   5.3288300e+00
  -6.0000000e+00   5.9806577e+00
  -5.0000000e+00   6.6567044e+00
  -4.0000000e+00   7.3488651e+00
  -3.0000000e+00   8.0483214e+00
  -2.0000000e+00   8.7458580e+00
  -1.0000000e+00   9.4322219e+00
   0.0000000e+00   1.0098503e+01
   1.0000000e+00   1.0736512e+01
   2.0000000e+00   1.1339123e+01
   3.0000000e+00   1.1900558e+01
   4.0000000e+00   1.2416572e+01
   5.0000000e+00   1.2884542e+01
   6.0000000e+00   1.3303443e+01
   7.0000000e+00   1.3673726e+01
   8.0000000e+00   1.3997117e+01
   9.0000000e+00   1.4276355e+01
   1.0000000e+01   1.4514918e+01
   1.1000000e+01   1.4716740e+01
   1.2000000e+01   1.4885957e+01
   1.3000000e+01   1.5026700e+01
   1.4000000e+01   1.5142923e+01
   1.5000000e+01   1.5238298e+01
   1.6000000e+01   1.5316137e+01
   1.7000000e+01   1.5379367e+01
   1.8000000e+01   1.5430525e+01
   1.9000000e+01   1.5471778e+01
   2.0000000e+01   1.5504950e+01
   2.1000000e+01   1.5531562e+01
   2.2000000e+01   1.5552871e+01
   2.3000000e+01   1.5569907e+01
   2.4000000e+01   1.5583509e+01
   2.5000000e+01   1.5594358e+01
   2.6000000e+01   1.5603005e+01
   2.7000000e+01   1.5609892e+01
   2.8000000e+01   1.5615374e+01
   2.9000000e+01   1.5619736e+01
   3.0000000e+01   1.5623205e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits_6_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   6.4055541e-02
  -2.9000000e+01   8.0415092e-02
  -2.8000000e+01   1.0088218e-01
  -2.7000000e+01   1.2644894e-01
  -2.6000000e+01   1.5832593e-01
  -2.5000000e+01   1.9797933e-01
  -2.4000000e+01   2.4716863e-01
  -2.3000000e+01   3.0798218e-01
  -2.2000000e+01   3.8286568e-01
  -2.1000000e+01   4.7463791e-01
  -2.0000000e+01   5.8648614e-01
  -1.9000000e+01   7.2193348e-01
  -1.8000000e+01   8.8477047e-01
  -1.7000000e+01   1.0789459e+00
  -1.6000000e+01   1.3084151e+00
  -1.5000000e+01   1.5769505e+00
  -1.4000000e+01   1.8879231e+00
  -1.3000000e+01   2.2440716e+00
  -1.2000000e+01   2.6472760e+00
  -1.1000000e+01   3.0983546e+00
  -1.0000000e+01   3.5969014e+00
  -9.0000000e+00   4.1411734e+00
  -8.0000000e+00   4.7280372e+00
  -7.0000000e+00   5.3529759e+00
  -6.0000000e+00   6.0101593e+00
  -5.0000000e+00   6.6925755e+00
  -4.0000000e+00   7.3922235e+00
  -3.0000000e+00   8.1003650e+00
  -2.0000000e+00   8.8078286e+00
  -1.0000000e+00   9.5053574e+00
   0.0000000e+00   1.0183981e+01
   1.0000000e+00   1.0835389e+01
   2.0000000e+00   1.1452274e+01
   3.0000000e+00   1.2028623e+01
   4.0000000e+00   1.2559916e+01
   5.0000000e+00   1.3043234e+01
   6.0000000e+00   1.3477250e+01
   7.0000000e+00   1.3862131e+01
   8.0000000e+00   1.4199352e+01
   9.0000000e+00   1.4491451e+01
   1.0000000e+01   1.4741760e+01
   1.1000000e+01   1.4954129e+01
   1.2000000e+01   1.5132667e+01
   1.3000000e+01   1.5281524e+01
   1.4000000e+01   1.5404720e+01
   1.5000000e+01   1.5506012e+01
   1.6000000e+01   1.5588820e+01
   1.7000000e+01   1.5656185e+01
   1.8000000e+01   1.5710756e+01
   1.9000000e+01   1.5754806e+01
   2.0000000e+01   1.5790258e+01
   2.1000000e+01   1.5818720e+01
   2.2000000e+01   1.5841523e+01
   2.3000000e+01   1.5859762e+01
   2.4000000e+01   1.5874331e+01
   2.5000000e+01   1.5885955e+01
   2.6000000e+01   1.5895221e+01
   2.7000000e+01   1.5902603e+01
   2.8000000e+01   1.5908480e+01
   2.9000000e+01   1.5913156e+01
   3.0000000e+01   1.5916877e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits_7_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   6.4102935e-02
  -2.9000000e+01   8.0474662e-02
  -2.8000000e+01   1.0095703e-01
  -2.7000000e+01   1.2654293e-01
  -2.6000000e+01   1.5844391e-01
  -2.5000000e+01   1.9812730e-01
  -2.4000000e+01   2.4735409e-01
  -2.3000000e+01   3.0821441e-01
  -2.2000000e+01   3.8315617e-01
  -2.1000000e+01   4.7500086e-01
  -2.0000000e+01   5.8693907e-01
  -1.9000000e+01   7.2249796e-01
  -1.8000000e+01   8.8547304e-01
  -1.7000000e+01   1.0798192e+00
  -1.6000000e+01   1.3094995e+00
  -1.5000000e+01   1.5782954e+00
  -1.4000000e+01   1.8895897e+00
  -1.3000000e+01   2.2461352e+00
  -1.2000000e+01   2.6498292e+00
  -1.1000000e+01   3.1015112e+00
  -1.0000000e+01   3.6007999e+00
  -9.0000000e+00   4.1459815e+00
  -8.0000000e+00   4.7339549e+00
  -7.0000000e+00   5.3602393e+00
  -6.0000000e+00   6.0190416e+00
  -5.0000000e+00   6.7033865e+00
  -4.0000000e+00   7.4053065e+00
  -3.0000000e+00   8.1160897e+00
  -2.0000000e+00   8.8265809e+00
  -1.0000000e+00   9.5275253e+00
   0.0000000e+00   1.0209938e+01
   1.0000000e+00   1.0865473e+01
   2.0000000e+00   1.1486775e+01
   3.0000000e+00   1.2067759e+01
   4.0000000e+00   1.2603826e+01
   5.0000000e+00   1.3091963e+01
   6.0000000e+00   1.3530754e+01
   7.0000000e+00   1.3920275e+01
   8.0000000e+00   1.4261920e+01
   9.0000000e+00   1.4558161e+01
   1.0000000e+01   1.4812280e+01
   1.1000000e+01   1.5028092e+01
   1.2000000e+01   1.5209693e+01
   1.3000000e+01   1.5361234e+01
   1.4000000e+01   1.5486748e+01
   1.5000000e+01   1.5590018e+01
   1.6000000e+01   1.5674495e+01
   1.7000000e+01   1.5743253e+01
   1.8000000e+01   1.5798979e+01
   1.9000000e+01   1.5843978e+01
   2.0000000e+01   1.5880206e+01
   2.1000000e+01   1.5909298e+01
   2.2000000e+01   1.5932611e+01
   2.3000000e+01   1.5951261e+01
   2.4000000e+01   1.5966161e+01
   2.5000000e+01   1.5978050e+01
   2.6000000e+01   1.5987529e+01
   2.7000000e+01   1.5995080e+01
   2.8000000e+01   1.6001093e+01
   2.9000000e+01   1.6005877e+01
   3.0000000e+01   1.6009684e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits_8_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   6.4116891e-02
  -2.9000000e+01   8.0492203e-02
  -2.8000000e+01   1.0097907e-01
  -2.7000000e+01   1.2657061e-01
  -2.6000000e+01   1.5847865e-01
  -2.5000000e+01   1.9817088e-01
  -2.4000000e+01   2.4740870e-01
  -2.3000000e+01   3.0828279e-01
  -2.2000000e+01   3.8324171e-01
  -2.1000000e+01   4.7510774e-01
  -2.0000000e+01   5.8707245e-01
  -1.9000000e+01   7.2266419e-01
  -1.8000000e+01   8.8567995e-01
  -1.7000000e+01   1.0800764e+00
  -1.6000000e+01   1.3098188e+00
  -1.5000000e+01   1.5786915e+00
  -1.4000000e+01   1.8900806e+00
  -1.3000000e+01   2.2467431e+00
  -1.2000000e+01   2.6505813e+00
  -1.1000000e+01   3.1024411e+00
  -1.0000000e+01   3.6019486e+00
  -9.0000000e+00   4.1473983e+00
  -8.0000000e+00   4.7356991e+00
  -7.0000000e+00   5.3623805e+00
  -6.0000000e+00   6.0216607e+00
  -5.0000000e+00   6.7065753e+00
  -4.0000000e+00   7.4091669e+00
  -3.0000000e+00   8.1207315e+00
  -2.0000000e+00   8.8321192e+00
  -1.0000000e+00   9.5340758e+00
   0.0000000e+00   1.0217612e+01
   1.0000000e+00   1.0874374e+01
   2.0000000e+00   1.1496989e+01
   3.0000000e+00   1.2079354e+01
   4.0000000e+00   1.2616845e+01
   5.0000000e+00   1.3106423e+01
   6.0000000e+00   1.3546644e+01
   7.0000000e+00   1.3937558e+01
   8.0000000e+00   1.4280534e+01
   9.0000000e+00   1.4578025e+01
   1.0000000e+01   1.4833295e+01
   1.1000000e+01   1.5050150e+01
   1.2000000e+01   1.5232681e+01
   1.3000000e+01   1.5385039e+01
   1.4000000e+01   1.5511260e+01
   1.5000000e+01   1.5615135e+01
   1.6000000e+01   1.5700123e+01
   1.7000000e+01   1.5769309e+01
   1.8000000e+01   1.5825389e+01
   1.9000000e+01   1.5870681e+01
   2.0000000e+01   1.5907147e+01
   2.1000000e+01   1.5936433e+01
   2.2000000e+01   1.5959904e+01
   2.3000000e+01   1.5978681e+01
   2.4000000e+01   1.5993683e+01
   2.5000000e+01   1.6005654e+01
   2.6000000e+01   1.6015198e+01
   2.7000000e+01   1.6022802e+01
   2.8000000e+01   1.6028856e+01
   2.9000000e+01   1.6033675e+01
   3.0000000e+01   1.6037507e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_-100_HBF.txt <==
               x               y
   2.7352589e+00   2.0046713e+00
   4.0544992e+00   3.0153310e+00
   4.5757469e+00   3.4084739e+00
   4.7392492e+00   3.5416409e+00
   4.7652138e+00   3.5839173e+00
   4.7222021e+00   3.5969014e+00
   4.6110897e+00   3.6007999e+00
   4.3963732e+00   3.6019486e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_-150_HBF.txt <==
               x               y
   1.3036154e+00   9.5541975e-01
   1.8372502e+00   1.3663630e+00
   2.0283048e+00   1.5108842e+00
   2.0845605e+00   1.5577921e+00
   2.0907659e+00   1.5724650e+00
   2.0703039e+00   1.5769505e+00
   2.0211236e+00   1.5782954e+00
   1.9268784e+00   1.5786915e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_-200_HBF.txt <==
               x               y
   5.0155071e-01   3.6758652e-01
   6.9170664e-01   5.1442223e-01
   7.5731321e-01   5.6412261e-01
   7.7615982e-01   5.8002423e-01
   7.7778877e-01   5.8497493e-01
   7.6996999e-01   5.8648614e-01
   7.5161873e-01   5.8693907e-01
   7.1655370e-01   5.8707245e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_-250_HBF.txt <==
               x               y
   1.7124511e-01   1.2550554e-01
   2.3440705e-01   1.7432852e-01
   2.5595718e-01   1.9066250e-01
   2.6209991e-01   1.9586726e-01
   2.6257884e-01   1.9748554e-01
   2.5991772e-01   1.9797933e-01
   2.5371661e-01   1.9812730e-01
   2.4187828e-01   1.9817088e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_-300_HBF.txt <==
               x               y
   5.5606041e-02   4.0753667e-02
   7.5932329e-02   5.6470873e-02
   8.2844867e-02   6.1711141e-02
   8.4810652e-02   6.3379000e-02
   8.4958630e-02   6.3897386e-02
   8.4095499e-02   6.4055541e-02
   8.2088532e-02   6.4102935e-02
   7.8258136e-02   6.4116891e-02


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_-50_HBF.txt <==
               x               y
   4.3942722e+00   3.2205621e+00
   7.0554019e+00   5.2471024e+00
   8.3107301e+00   6.1906629e+00
   8.7532520e+00   6.5413052e+00
   8.8508236e+00   6.6567044e+00
   8.7863667e+00   6.6925755e+00
   8.5841804e+00   6.7033865e+00
   8.1857382e+00   6.7065753e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_0_HBF.txt <==
               x               y
   5.6136343e+00   4.1142326e+00
   9.7651567e+00   7.2623471e+00
   1.2166602e+01   9.0629019e+00
   1.3153701e+01   9.8297610e+00
   1.3427075e+01   1.0098503e+01
   1.3370068e+01   1.0183981e+01
   1.3074577e+01   1.0209938e+01
   1.2471149e+01   1.0217612e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_100_HBF.txt <==
               x               y
   6.4710826e+00   4.7426564e+00
   1.2167659e+01   9.0490880e+00
   1.6353846e+01   1.2181980e+01
   1.8527411e+01   1.3845534e+01
   1.9299187e+01   1.4514918e+01
   1.9353762e+01   1.4741760e+01
   1.8968216e+01   1.4812280e+01
   1.8104839e+01   1.4833295e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_150_HBF.txt <==
               x               y
   6.5545900e+00   4.8038590e+00
   1.2443139e+01   9.2539623e+00
   1.6925575e+01   1.2607861e+01
   1.9355985e+01   1.4464728e+01
   2.0261000e+01   1.5238298e+01
   2.0357111e+01   1.5506012e+01
   1.9964166e+01   1.5590018e+01
   1.9059117e+01   1.5615135e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_200_HBF.txt <==
               x               y
   6.5818141e+00   4.8238115e+00
   1.2535613e+01   9.3227353e+00
   1.7125311e+01   1.2756644e+01
   1.9655388e+01   1.4688472e+01
   2.0615543e+01   1.5504950e+01
   2.0730285e+01   1.5790258e+01
   2.0335774e+01   1.5880206e+01
   1.9415534e+01   1.5907147e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_250_HBF.txt <==
               x               y
   6.5905097e+00   4.8301846e+00
   1.2565460e+01   9.3449328e+00
   1.7190784e+01   1.2805415e+01
   1.9754914e+01   1.4762847e+01
   2.0734421e+01   1.5594358e+01
   2.0855921e+01   1.5885955e+01
   2.0461071e+01   1.5978050e+01
   1.9535767e+01   1.6005654e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_300_HBF.txt <==
               x               y
   6.5932683e+00   4.8322064e+00
   1.2574962e+01   9.3519991e+00
   1.7211738e+01   1.2821024e+01
   1.9786924e+01   1.4786768e+01
   2.0772776e+01   1.5623205e+01
   2.0896516e+01   1.5916877e+01
   2.0501580e+01   1.6009684e+01
   1.9574646e+01   1.6037507e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_16_bits__SNR_50_HBF.txt <==
               x               y
   6.2289595e+00   4.5652044e+00
   1.1422857e+01   8.4951785e+00
   1.4932186e+01   1.1122986e+01
   1.6594736e+01   1.2401246e+01
   1.7131421e+01   1.2884542e+01
   1.7123847e+01   1.3043234e+01
   1.6765224e+01   1.3091963e+01
   1.5997099e+01   1.3106423e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.3472707e-01
  -2.9000000e+01   1.6880533e-01
  -2.8000000e+01   2.1125641e-01
  -2.7000000e+01   2.6400350e-01
  -2.6000000e+01   3.2934158e-01
  -2.5000000e+01   4.0997415e-01
  -2.4000000e+01   5.0903599e-01
  -2.3000000e+01   6.3009195e-01
  -2.2000000e+01   7.7710018e-01
  -2.1000000e+01   9.5432710e-01
  -2.0000000e+01   1.1662028e+00
  -1.9000000e+01   1.4171098e+00
  -1.8000000e+01   1.7111047e+00
  -1.7000000e+01   2.0515842e+00
  -1.6000000e+01   2.4409146e+00
  -1.5000000e+01   2.8800600e+00
  -1.4000000e+01   3.3682446e+00
  -1.3000000e+01   3.9026948e+00
  -1.2000000e+01   4.4784989e+00
  -1.1000000e+01   5.0886191e+00
  -1.0000000e+01   5.7240814e+00
  -9.0000000e+00   6.3743527e+00
  -8.0000000e+00   7.0278939e+00
  -7.0000000e+00   7.6728511e+00
  -6.0000000e+00   8.2978147e+00
  -5.0000000e+00   8.8925525e+00
  -4.0000000e+00   9.4486181e+00
  -3.0000000e+00   9.9597550e+00
  -2.0000000e+00   1.0422055e+01
  -1.0000000e+00   1.0833880e+01
   0.0000000e+00   1.1195601e+01
   1.0000000e+00   1.1509211e+01
   2.0000000e+00   1.1777907e+01
   3.0000000e+00   1.2005662e+01
   4.0000000e+00   1.2196865e+01
   5.0000000e+00   1.2356015e+01
   6.0000000e+00   1.2487490e+01
   7.0000000e+00   1.2595395e+01
   8.0000000e+00   1.2683456e+01
   9.0000000e+00   1.2754979e+01
   1.0000000e+01   1.2812833e+01
   1.1000000e+01   1.2859474e+01
   1.2000000e+01   1.2896969e+01
   1.3000000e+01   1.2927041e+01
   1.4000000e+01   1.2951116e+01
   1.5000000e+01   1.2970359e+01
   1.6000000e+01   1.2985721e+01
   1.7000000e+01   1.2997973e+01
   1.8000000e+01   1.3007736e+01
   1.9000000e+01   1.3015511e+01
   2.0000000e+01   1.3021700e+01
   2.1000000e+01   1.3026623e+01
   2.2000000e+01   1.3030539e+01
   2.3000000e+01   1.3033653e+01
   2.4000000e+01   1.3036129e+01
   2.5000000e+01   1.3038096e+01
   2.6000000e+01   1.3039660e+01
   2.7000000e+01   1.3040903e+01
   2.8000000e+01   1.3041890e+01
   2.9000000e+01   1.3042674e+01
   3.0000000e+01   1.3043298e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.8553990e-01
  -2.9000000e+01   2.3218693e-01
  -2.8000000e+01   2.9014316e-01
  -2.7000000e+01   3.6192909e-01
  -2.6000000e+01   4.5051560e-01
  -2.5000000e+01   5.5935143e-01
  -2.4000000e+01   6.9236684e-01
  -2.3000000e+01   8.5394202e-01
  -2.2000000e+01   1.0488284e+00
  -2.1000000e+01   1.2820133e+00
  -2.0000000e+01   1.5585215e+00
  -1.9000000e+01   1.8831578e+00
  -1.8000000e+01   2.2601999e+00
  -1.7000000e+01   2.6930650e+00
  -1.6000000e+01   3.1839784e+00
  -1.5000000e+01   3.7336770e+00
  -1.4000000e+01   4.3411795e+00
  -1.3000000e+01   5.0036473e+00
  -1.2000000e+01   5.7163516e+00
  -1.1000000e+01   6.4727518e+00
  -1.0000000e+01   7.2646820e+00
  -9.0000000e+00   8.0826330e+00
  -8.0000000e+00   8.9161158e+00
  -7.0000000e+00   9.7540836e+00
  -6.0000000e+00   1.0585388e+01
  -5.0000000e+00   1.1399238e+01
  -4.0000000e+00   1.2185624e+01
  -3.0000000e+00   1.2935689e+01
  -2.0000000e+00   1.3642006e+01
  -1.0000000e+00   1.4298762e+01
   0.0000000e+00   1.4901852e+01
   1.0000000e+00   1.5448874e+01
   2.0000000e+00   1.5939055e+01
   3.0000000e+00   1.6373112e+01
   4.0000000e+00   1.6753055e+01
   5.0000000e+00   1.7081950e+01
   6.0000000e+00   1.7363660e+01
   7.0000000e+00   1.7602571e+01
   8.0000000e+00   1.7803337e+01
   9.0000000e+00   1.7970646e+01
   1.0000000e+01   1.8109035e+01
   1.1000000e+01   1.8222751e+01
   1.2000000e+01   1.8315656e+01
   1.3000000e+01   1.8391187e+01
   1.4000000e+01   1.8452335e+01
   1.5000000e+01   1.8501666e+01
   1.6000000e+01   1.8541348e+01
   1.7000000e+01   1.8573191e+01
   1.8000000e+01   1.8598693e+01
   1.9000000e+01   1.8619084e+01
   2.0000000e+01   1.8635367e+01
   2.1000000e+01   1.8648355e+01
   2.2000000e+01   1.8658707e+01
   2.3000000e+01   1.8666953e+01
   2.4000000e+01   1.8673516e+01
   2.5000000e+01   1.8678739e+01
   2.6000000e+01   1.8682893e+01
   2.7000000e+01   1.8686196e+01
   2.8000000e+01   1.8688822e+01
   2.9000000e+01   1.8690910e+01
   3.0000000e+01   1.8692569e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.0234465e-01
  -2.9000000e+01   2.5311576e-01
  -2.8000000e+01   3.1614278e-01
  -2.7000000e+01   3.9413065e-01
  -2.6000000e+01   4.9025528e-01
  -2.5000000e+01   6.0818657e-01
  -2.4000000e+01   7.5208466e-01
  -2.3000000e+01   9.2655771e-01
  -2.2000000e+01   1.1365703e+00
  -2.1000000e+01   1.3872936e+00
  -2.0000000e+01   1.6838955e+00
  -1.9000000e+01   2.0312741e+00
  -1.8000000e+01   2.4337526e+00
  -1.7000000e+01   2.8947573e+00
  -1.6000000e+01   3.4165109e+00
  -1.5000000e+01   3.9997725e+00
  -1.4000000e+01   4.6436524e+00
  -1.3000000e+01   5.3455211e+00
  -1.2000000e+01   6.1010216e+00
  -1.1000000e+01   6.9041811e+00
  -1.0000000e+01   7.7476119e+00
  -9.0000000e+00   8.6227820e+00
  -8.0000000e+00   9.5203348e+00
  -7.0000000e+00   1.0430437e+01
  -6.0000000e+00   1.1343134e+01
  -5.0000000e+00   1.2248687e+01
  -4.0000000e+00   1.3137889e+01
  -3.0000000e+00   1.4002313e+01
  -2.0000000e+00   1.4834514e+01
  -1.0000000e+00   1.5628149e+01
   0.0000000e+00   1.6378031e+01
   1.0000000e+00   1.7080129e+01
   2.0000000e+00   1.7731529e+01
   3.0000000e+00   1.8330370e+01
   4.0000000e+00   1.8875782e+01
   5.0000000e+00   1.9367820e+01
   6.0000000e+00   1.9807405e+01
   7.0000000e+00   2.0196253e+01
   8.0000000e+00   2.0536796e+01
   9.0000000e+00   2.0832077e+01
   1.0000000e+01   2.1085617e+01
   1.1000000e+01   2.1301270e+01
   1.2000000e+01   2.1483063e+01
   1.3000000e+01   2.1635040e+01
   1.4000000e+01   2.1761129e+01
   1.5000000e+01   2.1865028e+01
   1.6000000e+01   2.1950127e+01
   1.7000000e+01   2.2019464e+01
   1.8000000e+01   2.2075705e+01
   1.9000000e+01   2.2121151e+01
   2.0000000e+01   2.2157757e+01
   2.1000000e+01   2.2187164e+01
   2.2000000e+01   2.2210737e+01
   2.3000000e+01   2.2229600e+01
   2.4000000e+01   2.2244672e+01
   2.5000000e+01   2.2256701e+01
   2.6000000e+01   2.2266292e+01
   2.7000000e+01   2.2273933e+01
   2.8000000e+01   2.2280018e+01
   2.9000000e+01   2.2284860e+01
   3.0000000e+01   2.2288713e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.0767906e-01
  -2.9000000e+01   2.5975597e-01
  -2.8000000e+01   3.2438683e-01
  -2.7000000e+01   4.0433387e-01
  -2.6000000e+01   5.0283628e-01
  -2.5000000e+01   6.2363178e-01
  -2.4000000e+01   7.7095038e-01
  -2.3000000e+01   9.4946886e-01
  -2.2000000e+01   1.1642151e+00
  -2.1000000e+01   1.4204144e+00
  -2.0000000e+01   1.7232753e+00
  -1.9000000e+01   2.0777229e+00
  -1.8000000e+01   2.4880935e+00
  -1.7000000e+01   2.9578178e+00
  -1.6000000e+01   3.4891234e+00
  -1.5000000e+01   4.0827861e+00
  -1.4000000e+01   4.7379606e+00
  -1.3000000e+01   5.4521053e+00
  -1.2000000e+01   6.2210099e+00
  -1.1000000e+01   7.0389214e+00
  -1.0000000e+01   7.8987529e+00
  -9.0000000e+00   8.7923585e+00
  -8.0000000e+00   9.7108495e+00
  -7.0000000e+00   1.0644932e+01
  -6.0000000e+00   1.1585248e+01
  -5.0000000e+00   1.2522693e+01
  -4.0000000e+00   1.3448711e+01
  -3.0000000e+00   1.4355526e+01
  -2.0000000e+00   1.5236327e+01
  -1.0000000e+00   1.6085361e+01
   0.0000000e+00   1.6897967e+01
   1.0000000e+00   1.7670537e+01
   2.0000000e+00   1.8400417e+01
   3.0000000e+00   1.9085788e+01
   4.0000000e+00   1.9725527e+01
   5.0000000e+00   2.0319086e+01
   6.0000000e+00   2.0866385e+01
   7.0000000e+00   2.1367739e+01
   8.0000000e+00   2.1823812e+01
   9.0000000e+00   2.2235604e+01
   1.0000000e+01   2.2604447e+01
   1.1000000e+01   2.2932017e+01
   1.2000000e+01   2.3220339e+01
   1.3000000e+01   2.3471777e+01
   1.4000000e+01   2.3688997e+01
   1.5000000e+01   2.3874911e+01
   1.6000000e+01   2.4032590e+01
   1.7000000e+01   2.4165171e+01
   1.8000000e+01   2.4275752e+01
   1.9000000e+01   2.4367308e+01
   2.0000000e+01   2.4442613e+01
   2.1000000e+01   2.4504193e+01
   2.2000000e+01   2.4554298e+01
   2.3000000e+01   2.4594891e+01
   2.4000000e+01   2.4627659e+01
   2.5000000e+01   2.4654031e+01
   2.6000000e+01   2.4675202e+01
   2.7000000e+01   2.4692163e+01
   2.8000000e+01   2.4705728e+01
   2.9000000e+01   2.4716563e+01
   3.0000000e+01   2.4725207e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits_5_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.0933566e-01
  -2.9000000e+01   2.6181775e-01
  -2.8000000e+01   3.2694612e-01
  -2.7000000e+01   4.0750065e-01
  -2.6000000e+01   5.0674002e-01
  -2.5000000e+01   6.2842278e-01
  -2.4000000e+01   7.7680033e-01
  -2.3000000e+01   9.5657043e-01
  -2.2000000e+01   1.1727802e+00
  -2.1000000e+01   1.4306713e+00
  -2.0000000e+01   1.7354647e+00
  -1.9000000e+01   2.0920933e+00
  -1.8000000e+01   2.5048974e+00
  -1.7000000e+01   2.9773095e+00
  -1.6000000e+01   3.5115586e+00
  -1.5000000e+01   4.1084267e+00
  -1.4000000e+01   4.7670831e+00
  -1.3000000e+01   5.4850146e+00
  -1.2000000e+01   6.2580583e+00
  -1.1000000e+01   7.0805312e+00
  -1.0000000e+01   7.9454432e+00
  -9.0000000e+00   8.8447734e+00
  -8.0000000e+00   9.7697877e+00
  -7.0000000e+00   1.0711376e+01
  -6.0000000e+00   1.1660389e+01
  -5.0000000e+00   1.2607961e+01
  -4.0000000e+00   1.3545797e+01
  -3.0000000e+00   1.4466412e+01
  -2.0000000e+00   1.5363308e+01
  -1.0000000e+00   1.6231085e+01
   0.0000000e+00   1.7065464e+01
   1.0000000e+00   1.7863254e+01
   2.0000000e+00   1.8622251e+01
   3.0000000e+00   1.9341103e+01
   4.0000000e+00   2.0019155e+01
   5.0000000e+00   2.0656297e+01
   6.0000000e+00   2.1252820e+01
   7.0000000e+00   2.1809296e+01
   8.0000000e+00   2.2326478e+01
   9.0000000e+00   2.2805230e+01
   1.0000000e+01   2.3246471e+01
   1.1000000e+01   2.3651158e+01
   1.2000000e+01   2.4020280e+01
   1.3000000e+01   2.4354883e+01
   1.4000000e+01   2.4656101e+01
   1.5000000e+01   2.4925199e+01
   1.6000000e+01   2.5163617e+01
   1.7000000e+01   2.5372999e+01
   1.8000000e+01   2.5555200e+01
   1.9000000e+01   2.5712273e+01
   2.0000000e+01   2.5846432e+01
   2.1000000e+01   2.5959990e+01
   2.2000000e+01   2.6055291e+01
   2.3000000e+01   2.6134637e+01
   2.4000000e+01   2.6200224e+01
   2.5000000e+01   2.6254090e+01
   2.6000000e+01   2.6298080e+01
   2.7000000e+01   2.6333832e+01
   2.8000000e+01   2.6362769e+01
   2.9000000e+01   2.6386108e+01
   3.0000000e+01   2.6404878e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits_6_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.0984094e-01
  -2.9000000e+01   2.6244659e-01
  -2.8000000e+01   3.2772666e-01
  -2.7000000e+01   4.0846639e-01
  -2.6000000e+01   5.0793041e-01
  -2.5000000e+01   6.2988358e-01
  -2.4000000e+01   7.7858382e-01
  -2.3000000e+01   9.5873524e-01
  -2.2000000e+01   1.1753908e+00
  -2.1000000e+01   1.4337971e+00
  -2.0000000e+01   1.7391788e+00
  -1.9000000e+01   2.0964713e+00
  -1.8000000e+01   2.5100161e+00
  -1.7000000e+01   2.9832460e+00
  -1.6000000e+01   3.5183906e+00
  -1.5000000e+01   4.1162339e+00
  -1.4000000e+01   4.7759495e+00
  -1.3000000e+01   5.4950328e+00
  -1.2000000e+01   6.2693353e+00
  -1.1000000e+01   7.0931952e+00
  -1.0000000e+01   7.9596517e+00
  -9.0000000e+00   8.8607222e+00
  -8.0000000e+00   9.7877198e+00
  -7.0000000e+00   1.0731591e+01
  -6.0000000e+00   1.1683254e+01
  -5.0000000e+00   1.2633919e+01
  -4.0000000e+00   1.3575377e+01
  -3.0000000e+00   1.4500242e+01
  -2.0000000e+00   1.5402129e+01
  -1.0000000e+00   1.6275765e+01
   0.0000000e+00   1.7117019e+01
   1.0000000e+00   1.7922872e+01
   2.0000000e+00   1.8691315e+01
   3.0000000e+00   1.9421219e+01
   4.0000000e+00   2.0112185e+01
   5.0000000e+00   2.0764383e+01
   6.0000000e+00   2.1378415e+01
   7.0000000e+00   2.1955184e+01
   8.0000000e+00   2.2495786e+01
   9.0000000e+00   2.3001425e+01
   1.0000000e+01   2.3473338e+01
   1.1000000e+01   2.3912744e+01
   1.2000000e+01   2.4320806e+01
   1.3000000e+01   2.4698613e+01
   1.4000000e+01   2.5047174e+01
   1.5000000e+01   2.5367426e+01
   1.6000000e+01   2.5660259e+01
   1.7000000e+01   2.5926541e+01
   1.8000000e+01   2.6167157e+01
   1.9000000e+01   2.6383048e+01
   2.0000000e+01   2.6575252e+01
   2.1000000e+01   2.6744930e+01
   2.2000000e+01   2.6893393e+01
   2.3000000e+01   2.7022101e+01
   2.4000000e+01   2.7132647e+01
   2.5000000e+01   2.7226725e+01
   2.6000000e+01   2.7306082e+01
   2.7000000e+01   2.7372465e+01
   2.8000000e+01   2.7427572e+01
   2.9000000e+01   2.7473001e+01
   3.0000000e+01   2.7510224e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits_7_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.0999234e-01
  -2.9000000e+01   2.6263502e-01
  -2.8000000e+01   3.2796053e-01
  -2.7000000e+01   4.0875575e-01
  -2.6000000e+01   5.0828707e-01
  -2.5000000e+01   6.3032125e-01
  -2.4000000e+01   7.7911815e-01
  -2.3000000e+01   9.5938379e-01
  -2.2000000e+01   1.1761729e+00
  -2.1000000e+01   1.4347334e+00
  -2.0000000e+01   1.7402914e+00
  -1.9000000e+01   2.0977827e+00
  -1.8000000e+01   2.5115493e+00
  -1.7000000e+01   2.9850240e+00
  -1.6000000e+01   3.5204368e+00
  -1.5000000e+01   4.1185720e+00
  -1.4000000e+01   4.7786046e+00
  -1.3000000e+01   5.4980326e+00
  -1.2000000e+01   6.2727118e+00
  -1.1000000e+01   7.0969865e+00
  -1.0000000e+01   7.9639048e+00
  -9.0000000e+00   8.8654952e+00
  -8.0000000e+00   9.7930852e+00
  -7.0000000e+00   1.0737638e+01
  -6.0000000e+00   1.1690093e+01
  -5.0000000e+00   1.2641681e+01
  -4.0000000e+00   1.3584223e+01
  -3.0000000e+00   1.4510361e+01
  -2.0000000e+00   1.5413747e+01
  -1.0000000e+00   1.6289147e+01
   0.0000000e+00   1.7132481e+01
   1.0000000e+00   1.7940783e+01
   2.0000000e+00   1.8712111e+01
   3.0000000e+00   1.9445413e+01
   4.0000000e+00   2.0140378e+01
   5.0000000e+00   2.0797281e+01
   6.0000000e+00   2.1416844e+01
   7.0000000e+00   2.2000107e+01
   8.0000000e+00   2.2548322e+01
   9.0000000e+00   2.3062868e+01
   1.0000000e+01   2.3545174e+01
   1.1000000e+01   2.3996667e+01
   1.2000000e+01   2.4418729e+01
   1.3000000e+01   2.4812670e+01
   1.4000000e+01   2.5179710e+01
   1.5000000e+01   2.5520974e+01
   1.6000000e+01   2.5837493e+01
   1.7000000e+01   2.6130206e+01
   1.8000000e+01   2.6399976e+01
   1.9000000e+01   2.6647598e+01
   2.0000000e+01   2.6873824e+01
   2.1000000e+01   2.7079383e+01
   2.2000000e+01   2.7265012e+01
   2.3000000e+01   2.7431481e+01
   2.4000000e+01   2.7579628e+01
   2.5000000e+01   2.7710379e+01
   2.6000000e+01   2.7824766e+01
   2.7000000e+01   2.7923928e+01
   2.8000000e+01   2.8009104e+01
   2.9000000e+01   2.8081600e+01
   3.0000000e+01   2.8142765e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits_8_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   2.1003693e-01
  -2.9000000e+01   2.6269050e-01
  -2.8000000e+01   3.2802940e-01
  -2.7000000e+01   4.0884096e-01
  -2.6000000e+01   5.0839209e-01
  -2.5000000e+01   6.3045012e-01
  -2.4000000e+01   7.7927549e-01
  -2.3000000e+01   9.5957476e-01
  -2.2000000e+01   1.1764032e+00
  -2.1000000e+01   1.4350091e+00
  -2.0000000e+01   1.7406190e+00
  -1.9000000e+01   2.0981688e+00
  -1.8000000e+01   2.5120006e+00
  -1.7000000e+01   2.9855475e+00
  -1.6000000e+01   3.5210392e+00
  -1.5000000e+01   4.1192603e+00
  -1.4000000e+01   4.7793862e+00
  -1.3000000e+01   5.4989158e+00
  -1.2000000e+01   6.2737057e+00
  -1.1000000e+01   7.0981025e+00
  -1.0000000e+01   7.9651566e+00
  -9.0000000e+00   8.8668999e+00
  -8.0000000e+00   9.7946639e+00
  -7.0000000e+00   1.0739417e+01
  -6.0000000e+00   1.1692104e+01
  -5.0000000e+00   1.2643964e+01
  -4.0000000e+00   1.3586824e+01
  -3.0000000e+00   1.4513336e+01
  -2.0000000e+00   1.5417163e+01
  -1.0000000e+00   1.6293083e+01
   0.0000000e+00   1.7137030e+01
   1.0000000e+00   1.7946056e+01
   2.0000000e+00   1.8718237e+01
   3.0000000e+00   1.9452548e+01
   4.0000000e+00   2.0148703e+01
   5.0000000e+00   2.0807011e+01
   6.0000000e+00   2.1428231e+01
   7.0000000e+00   2.2013447e+01
   8.0000000e+00   2.2563964e+01
   9.0000000e+00   2.3081221e+01
   1.0000000e+01   2.3566714e+01
   1.1000000e+01   2.4021950e+01
   1.2000000e+01   2.4448398e+01
   1.3000000e+01   2.4847465e+01
   1.4000000e+01   2.5220478e+01
   1.5000000e+01   2.5568675e+01
   1.6000000e+01   2.5893207e+01
   1.7000000e+01   2.6195130e+01
   1.8000000e+01   2.6475417e+01
   1.9000000e+01   2.6734958e+01
   2.0000000e+01   2.6974570e+01
   2.1000000e+01   2.7195005e+01
   2.2000000e+01   2.7396962e+01
   2.3000000e+01   2.7581106e+01
   2.4000000e+01   2.7748088e+01
   2.5000000e+01   2.7898568e+01
   2.6000000e+01   2.8033237e+01
   2.7000000e+01   2.8152843e+01
   2.8000000e+01   2.8258205e+01
   2.9000000e+01   2.8350223e+01
   3.0000000e+01   2.8429877e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_-100_HBF.txt <==
               x               y
   7.3602693e+00   5.7240814e+00
   8.4072237e+00   7.2646820e+00
   8.8675883e+00   7.7476119e+00
   8.8461786e+00   7.8987529e+00
   8.5315615e+00   7.9454432e+00
   7.8956966e+00   7.9596517e+00
   6.8553885e+00   7.9639048e+00
   5.4225315e+00   7.9651566e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_-150_HBF.txt <==
               x               y
   3.7033046e+00   2.8800600e+00
   4.3208853e+00   3.7336770e+00
   4.5779702e+00   3.9997725e+00
   4.5725010e+00   4.0827861e+00
   4.4114965e+00   4.1084267e+00
   4.0831603e+00   4.1162339e+00
   3.5452974e+00   4.1185720e+00
   2.8043164e+00   4.1192603e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_-200_HBF.txt <==
               x               y
   1.4995536e+00   1.1662028e+00
   1.8036356e+00   1.5585215e+00
   1.9273154e+00   1.6838955e+00
   1.9299757e+00   1.7232753e+00
   1.8634862e+00   1.7354647e+00
   1.7252047e+00   1.7391788e+00
   1.4980558e+00   1.7402914e+00
   1.1849813e+00   1.7406190e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_-250_HBF.txt <==
               x               y
   5.2716234e-01   4.0997415e-01
   6.4732257e-01   5.5935143e-01
   6.9610458e-01   6.0818657e-01
   6.9843407e-01   6.2363178e-01
   6.7478017e-01   6.2842278e-01
   6.2482252e-01   6.2988358e-01
   5.4258522e-01   6.3032125e-01
   4.2919880e-01   6.3045012e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_-300_HBF.txt <==
               x               y
   1.7323784e-01   1.3472707e-01
   2.1472040e-01   1.8553990e-01
   2.3159511e-01   2.0234465e-01
   2.3258938e-01   2.0767906e-01
   2.2477790e-01   2.0933566e-01
   2.0815489e-01   2.0984094e-01
   1.8076297e-01   2.0999234e-01
   1.4298926e-01   2.1003693e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_-50_HBF.txt <==
               x               y
   1.1434425e+01   8.8925525e+00
   1.3192035e+01   1.1399238e+01
   1.4019329e+01   1.2248687e+01
   1.4024743e+01   1.2522693e+01
   1.3538024e+01   1.2607961e+01
   1.2532407e+01   1.2633919e+01
   1.0882053e+01   1.2641681e+01
   8.6077774e+00   1.2643964e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_0_HBF.txt <==
               x               y
   1.4395783e+01   1.1195601e+01
   1.7245518e+01   1.4901852e+01
   1.8745600e+01   1.6378031e+01
   1.8924815e+01   1.6897967e+01
   1.8324347e+01   1.7065464e+01
   1.6979486e+01   1.7117019e+01
   1.4747767e+01   1.7132481e+01
   1.1666574e+01   1.7137030e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_100_HBF.txt <==
               x               y
   1.6475290e+01   1.2812833e+01
   2.0957106e+01   1.8109035e+01
   2.4133704e+01   2.1085617e+01
   2.5315765e+01   2.2604447e+01
   2.4961313e+01   2.3246471e+01
   2.3284732e+01   2.3473338e+01
   2.0267861e+01   2.3545174e+01
   1.6043784e+01   2.3566714e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_150_HBF.txt <==
               x               y
   1.6677844e+01   1.2970359e+01
   2.1411488e+01   1.8501666e+01
   2.5025784e+01   2.1865028e+01
   2.6738617e+01   2.3874911e+01
   2.6763877e+01   2.4925199e+01
   2.5163601e+01   2.5367426e+01
   2.1968644e+01   2.5520974e+01
   1.7406682e+01   2.5568675e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_200_HBF.txt <==
               x               y
   1.6743860e+01   1.3021700e+01
   2.1566215e+01   1.8635367e+01
   2.5360829e+01   2.2157757e+01
   2.7374413e+01   2.4442613e+01
   2.7753068e+01   2.5846432e+01
   2.6361722e+01   2.6575252e+01
   2.3133188e+01   2.6873824e+01
   1.8363789e+01   2.6974570e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_250_HBF.txt <==
               x               y
   1.6764943e+01   1.3038096e+01
   2.1616409e+01   1.8678739e+01
   2.5474077e+01   2.2256701e+01
   2.7611189e+01   2.4654031e+01
   2.8190797e+01   2.6254090e+01
   2.7007960e+01   2.7226725e+01
   2.3853300e+01   2.7710379e+01
   1.8992830e+01   2.7898568e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_300_HBF.txt <==
               x               y
   1.6771631e+01   1.3043298e+01
   2.1632414e+01   1.8692569e+01
   2.5510716e+01   2.2288713e+01
   2.7690903e+01   2.4725207e+01
   2.8352709e+01   2.6404878e+01
   2.7289182e+01   2.7510224e+01
   2.4225501e+01   2.8142765e+01
   1.9354536e+01   2.8429877e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_2_bits__SNR_50_HBF.txt <==
               x               y
   1.5887893e+01   1.2356015e+01
   1.9768487e+01   1.7081950e+01
   2.2167587e+01   1.9367820e+01
   2.2756284e+01   2.0319086e+01
   2.2180067e+01   2.0656297e+01
   2.0597543e+01   2.0764383e+01
   1.7902454e+01   2.0797281e+01
   1.4165029e+01   2.0807011e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits_1_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   8.2033083e-02
  -2.9000000e+01   1.0290067e-01
  -2.8000000e+01   1.2896068e-01
  -2.7000000e+01   1.6144122e-01
  -2.6000000e+01   2.0182662e-01
  -2.5000000e+01   2.5189314e-01
  -2.4000000e+01   3.1374052e-01
  -2.3000000e+01   3.8981371e-01
  -2.2000000e+01   4.8290716e-01
  -2.1000000e+01   5.9614224e-01
  -2.0000000e+01   7.3290683e-01
  -1.9000000e+01   8.9674653e-01
  -1.8000000e+01   1.0911989e+00
  -1.7000000e+01   1.3195673e+00
  -1.6000000e+01   1.5846389e+00
  -1.5000000e+01   1.8883618e+00
  -1.4000000e+01   2.2315075e+00
  -1.3000000e+01   2.6133570e+00
  -1.2000000e+01   3.0314542e+00
  -1.1000000e+01   3.4814767e+00
  -1.0000000e+01   3.9572654e+00
  -9.0000000e+00   4.4510411e+00
  -8.0000000e+00   4.9538129e+00
  -7.0000000e+00   5.4559481e+00
  -6.0000000e+00   5.9478392e+00
  -5.0000000e+00   6.4205781e+00
  -4.0000000e+00   6.8665379e+00
  -3.0000000e+00   7.2797833e+00
  -2.0000000e+00   7.6562724e+00
  -1.0000000e+00   7.9938513e+00
   0.0000000e+00   8.2920854e+00
   1.0000000e+00   8.5519788e+00
   2.0000000e+00   8.7756419e+00
   3.0000000e+00   8.9659515e+00
   4.0000000e+00   9.1262376e+00
   5.0000000e+00   9.2600174e+00
   6.0000000e+00   9.3707867e+00
   7.0000000e+00   9.4618688e+00
   8.0000000e+00   9.5363166e+00
   9.0000000e+00   9.5968595e+00
   1.0000000e+01   9.6458839e+00
   1.1000000e+01   9.6854393e+00
   1.2000000e+01   9.7172601e+00
   1.3000000e+01   9.7427963e+00
   1.4000000e+01   9.7632483e+00
   1.5000000e+01   9.7796017e+00
   1.6000000e+01   9.7926608e+00
   1.7000000e+01   9.8030781e+00
   1.8000000e+01   9.8113809e+00
   1.9000000e+01   9.8179939e+00
   2.0000000e+01   9.8232582e+00
   2.1000000e+01   9.8274469e+00
   2.2000000e+01   9.8307787e+00
   2.3000000e+01   9.8334281e+00
   2.4000000e+01   9.8355344e+00
   2.5000000e+01   9.8372087e+00
   2.6000000e+01   9.8385393e+00
   2.7000000e+01   9.8395968e+00
   2.8000000e+01   9.8404370e+00
   2.9000000e+01   9.8411046e+00
   3.0000000e+01   9.8416350e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits_2_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.1323075e-01
  -2.9000000e+01   1.4193894e-01
  -2.8000000e+01   1.7773895e-01
  -2.7000000e+01   2.2228155e-01
  -2.6000000e+01   2.7754904e-01
  -2.5000000e+01   3.4589569e-01
  -2.4000000e+01   4.3008024e-01
  -2.3000000e+01   5.3328344e-01
  -2.2000000e+01   6.5910156e-01
  -2.1000000e+01   8.1150607e-01
  -2.0000000e+01   9.9475944e-01
  -1.9000000e+01   1.2132794e+00
  -1.8000000e+01   1.4714477e+00
  -1.7000000e+01   1.7733678e+00
  -1.6000000e+01   2.1225796e+00
  -1.5000000e+01   2.5217532e+00
  -1.4000000e+01   2.9723833e+00
  -1.3000000e+01   3.4745146e+00
  -1.2000000e+01   4.0265243e+00
  -1.1000000e+01   4.6249894e+00
  -1.0000000e+01   5.2646576e+00
  -9.0000000e+00   5.9385370e+00
  -8.0000000e+00   6.6381093e+00
  -7.0000000e+00   7.3536619e+00
  -6.0000000e+00   8.0747193e+00
  -5.0000000e+00   8.7905430e+00
  -4.0000000e+00   9.4906557e+00
  -3.0000000e+00   1.0165343e+01
  -2.0000000e+00   1.0806090e+01
  -1.0000000e+00   1.1405909e+01
   0.0000000e+00   1.1959557e+01
   1.0000000e+00   1.2463611e+01
   2.0000000e+00   1.2916437e+01
   3.0000000e+00   1.3318046e+01
   4.0000000e+00   1.3669879e+01
   5.0000000e+00   1.3974531e+01
   6.0000000e+00   1.4235460e+01
   7.0000000e+00   1.4456682e+01
   8.0000000e+00   1.4642506e+01
   9.0000000e+00   1.4797289e+01
   1.0000000e+01   1.4925256e+01
   1.1000000e+01   1.5030359e+01
   1.2000000e+01   1.5116192e+01
   1.3000000e+01   1.5185947e+01
   1.4000000e+01   1.5242400e+01
   1.5000000e+01   1.5287931e+01
   1.6000000e+01   1.5324548e+01
   1.7000000e+01   1.5353924e+01
   1.8000000e+01   1.5377448e+01
   1.9000000e+01   1.5396254e+01
   2.0000000e+01   1.5411269e+01
   2.1000000e+01   1.5423246e+01
   2.2000000e+01   1.5432791e+01
   2.3000000e+01   1.5440393e+01
   2.4000000e+01   1.5446444e+01
   2.5000000e+01   1.5451259e+01
   2.6000000e+01   1.5455089e+01
   2.7000000e+01   1.5458134e+01
   2.8000000e+01   1.5460555e+01
   2.9000000e+01   1.5462479e+01
   3.0000000e+01   1.5464008e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits_3_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.2357924e-01
  -2.9000000e+01   1.5487709e-01
  -2.8000000e+01   1.9388832e-01
  -2.7000000e+01   2.4239917e-01
  -2.6000000e+01   3.0255029e-01
  -2.5000000e+01   3.7687812e-01
  -2.4000000e+01   4.6834708e-01
  -2.3000000e+01   5.8036528e-01
  -2.2000000e+01   7.1677452e-01
  -2.1000000e+01   8.8180511e-01
  -2.0000000e+01   1.0799862e+00
  -1.9000000e+01   1.3160056e+00
  -1.8000000e+01   1.5945174e+00
  -1.7000000e+01   1.9199036e+00
  -1.6000000e+01   2.2960016e+00
  -1.5000000e+01   2.7258184e+00
  -1.4000000e+01   3.2112543e+00
  -1.3000000e+01   3.7528616e+00
  -1.2000000e+01   4.3496601e+00
  -1.1000000e+01   4.9990272e+00
  -1.0000000e+01   5.6966738e+00
  -9.0000000e+00   6.4367112e+00
  -8.0000000e+00   7.2118074e+00
  -7.0000000e+00   8.0134274e+00
  -6.0000000e+00   8.8321429e+00
  -5.0000000e+00   9.6579940e+00
  -4.0000000e+00   1.0480880e+01
  -3.0000000e+00   1.1290950e+01
  -2.0000000e+00   1.2078968e+01
  -1.0000000e+00   1.2836620e+01
   0.0000000e+00   1.3556760e+01
   1.0000000e+00   1.4233563e+01
   2.0000000e+00   1.4862606e+01
   3.0000000e+00   1.5440878e+01
   4.0000000e+00   1.5966731e+01
   5.0000000e+00   1.6439791e+01
   6.0000000e+00   1.6860835e+01
   7.0000000e+00   1.7231645e+01
   8.0000000e+00   1.7554846e+01
   9.0000000e+00   1.7833720e+01
   1.0000000e+01   1.8072019e+01
   1.1000000e+01   1.8273779e+01
   1.2000000e+01   1.8443135e+01
   1.3000000e+01   1.8584169e+01
   1.4000000e+01   1.8700778e+01
   1.5000000e+01   1.8796576e+01
   1.6000000e+01   1.8874838e+01
   1.7000000e+01   1.8938464e+01
   1.8000000e+01   1.8989978e+01
   1.9000000e+01   1.9031540e+01
   2.0000000e+01   1.9064975e+01
   2.1000000e+01   1.9091807e+01
   2.2000000e+01   1.9113298e+01
   2.3000000e+01   1.9130483e+01
   2.4000000e+01   1.9144206e+01
   2.5000000e+01   1.9155154e+01
   2.6000000e+01   1.9163880e+01
   2.7000000e+01   1.9170830e+01
   2.8000000e+01   1.9176362e+01
   2.9000000e+01   1.9180765e+01
   3.0000000e+01   1.9184266e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits_4_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.2686739e-01
  -2.9000000e+01   1.5898696e-01
  -2.8000000e+01   1.9901653e-01
  -2.7000000e+01   2.4878492e-01
  -2.6000000e+01   3.1048245e-01
  -2.5000000e+01   3.8670249e-01
  -2.4000000e+01   4.8047361e-01
  -2.3000000e+01   5.9527458e-01
  -2.2000000e+01   7.3502340e-01
  -2.1000000e+01   9.0403065e-01
  -2.0000000e+01   1.1069083e+00
  -1.9000000e+01   1.3484288e+00
  -1.8000000e+01   1.6333326e+00
  -1.7000000e+01   1.9660926e+00
  -1.6000000e+01   2.3506464e+00
  -1.5000000e+01   2.7901187e+00
  -1.4000000e+01   3.2865565e+00
  -1.3000000e+01   3.8407007e+00
  -1.2000000e+01   4.4518162e+00
  -1.1000000e+01   5.1175951e+00
  -1.0000000e+01   5.8341409e+00
  -9.0000000e+00   6.5960395e+00
  -8.0000000e+00   7.3965102e+00
  -7.0000000e+00   8.2276317e+00
  -6.0000000e+00   9.0806284e+00
  -5.0000000e+00   9.9462023e+00
  -4.0000000e+00   1.0814889e+01
  -3.0000000e+00   1.1677412e+01
  -2.0000000e+00   1.2525018e+01
  -1.0000000e+00   1.3349755e+01
   0.0000000e+00   1.4144685e+01
   1.0000000e+00   1.4904012e+01
   2.0000000e+00   1.5623130e+01
   3.0000000e+00   1.6298588e+01
   4.0000000e+00   1.6928010e+01
   5.0000000e+00   1.7509977e+01
   6.0000000e+00   1.8043897e+01
   7.0000000e+00   1.8529891e+01
   8.0000000e+00   1.8968696e+01
   9.0000000e+00   1.9361589e+01
   1.0000000e+01   1.9710332e+01
   1.1000000e+01   2.0017124e+01
   1.2000000e+01   2.0284551e+01
   1.3000000e+01   2.0515522e+01
   1.4000000e+01   2.0713190e+01
   1.5000000e+01   2.0880860e+01
   1.6000000e+01   2.1021881e+01
   1.7000000e+01   2.1139553e+01
   1.8000000e+01   2.1237029e+01
   1.9000000e+01   2.1317249e+01
   2.0000000e+01   2.1382885e+01
   2.1000000e+01   2.1436320e+01
   2.2000000e+01   2.1479633e+01
   2.3000000e+01   2.1514612e+01
   2.4000000e+01   2.1542775e+01
   2.5000000e+01   2.1565392e+01
   2.6000000e+01   2.1583517e+01
   2.7000000e+01   2.1598016e+01
   2.8000000e+01   2.1609600e+01
   2.9000000e+01   2.1618843e+01
   3.0000000e+01   2.1626212e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits_5_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.2788884e-01
  -2.9000000e+01   1.6026355e-01
  -2.8000000e+01   2.0060927e-01
  -2.7000000e+01   2.5076799e-01
  -2.6000000e+01   3.1294538e-01
  -2.5000000e+01   3.8975242e-01
  -2.4000000e+01   4.8423749e-01
  -2.3000000e+01   5.9990115e-01
  -2.2000000e+01   7.4068493e-01
  -2.1000000e+01   9.1092410e-01
  -2.0000000e+01   1.1152562e+00
  -1.9000000e+01   1.3584798e+00
  -1.8000000e+01   1.6453622e+00
  -1.7000000e+01   1.9804047e+00
  -1.6000000e+01   2.3675761e+00
  -1.5000000e+01   2.8100387e+00
  -1.4000000e+01   3.3098858e+00
  -1.3000000e+01   3.8679190e+00
  -1.2000000e+01   4.4834822e+00
  -1.1000000e+01   5.1543693e+00
  -1.0000000e+01   5.8768133e+00
  -9.0000000e+00   6.6455590e+00
  -8.0000000e+00   7.4540151e+00
  -7.0000000e+00   8.2944790e+00
  -6.0000000e+00   9.1584206e+00
  -5.0000000e+00   1.0036809e+01
  -4.0000000e+00   1.0920463e+01
  -3.0000000e+00   1.1800406e+01
  -2.0000000e+00   1.2668193e+01
  -1.0000000e+00   1.3516190e+01
   0.0000000e+00   1.4337792e+01
   1.0000000e+00   1.5127547e+01
   2.0000000e+00   1.5881196e+01
   3.0000000e+00   1.6595634e+01
   4.0000000e+00   1.7268803e+01
   5.0000000e+00   1.7899539e+01
   6.0000000e+00   1.8487402e+01
   7.0000000e+00   1.9032509e+01
   8.0000000e+00   1.9535386e+01
   9.0000000e+00   1.9996843e+01
   1.0000000e+01   2.0417898e+01
   1.1000000e+01   2.0799730e+01
   1.2000000e+01   2.1143665e+01
   1.3000000e+01   2.1451190e+01
   1.4000000e+01   2.1723974e+01
   1.5000000e+01   2.1963894e+01
   1.6000000e+01   2.2173041e+01
   1.7000000e+01   2.2353710e+01
   1.8000000e+01   2.2508361e+01
   1.9000000e+01   2.2639566e+01
   2.0000000e+01   2.2749933e+01
   2.1000000e+01   2.2842031e+01
   2.2000000e+01   2.2918323e+01
   2.3000000e+01   2.2981107e+01
   2.4000000e+01   2.3032473e+01
   2.5000000e+01   2.3074286e+01
   2.6000000e+01   2.3108175e+01
   2.7000000e+01   2.3135542e+01
   2.8000000e+01   2.3157573e+01
   2.9000000e+01   2.3175263e+01
   3.0000000e+01   2.3189439e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits_6_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.2820043e-01
  -2.9000000e+01   1.6065296e-01
  -2.8000000e+01   2.0109510e-01
  -2.7000000e+01   2.5137285e-01
  -2.6000000e+01   3.1369657e-01
  -2.5000000e+01   3.9068260e-01
  -2.4000000e+01   4.8538533e-01
  -2.3000000e+01   6.0131199e-01
  -2.2000000e+01   7.4241123e-01
  -2.1000000e+01   9.1302587e-01
  -2.0000000e+01   1.1178013e+00
  -1.9000000e+01   1.3615438e+00
  -1.8000000e+01   1.6490291e+00
  -1.7000000e+01   1.9847668e+00
  -1.6000000e+01   2.3727358e+00
  -1.5000000e+01   2.8161092e+00
  -1.4000000e+01   3.3169949e+00
  -1.3000000e+01   3.8762128e+00
  -1.2000000e+01   4.4931308e+00
  -1.1000000e+01   5.1655741e+00
  -1.0000000e+01   5.8898154e+00
  -9.0000000e+00   6.6606483e+00
  -8.0000000e+00   7.4715409e+00
  -7.0000000e+00   8.3148597e+00
  -6.0000000e+00   9.1821534e+00
  -5.0000000e+00   1.0064479e+01
  -4.0000000e+00   1.0952754e+01
  -3.0000000e+00   1.1838106e+01
  -2.0000000e+00   1.2712205e+01
  -1.0000000e+00   1.3567548e+01
   0.0000000e+00   1.4397670e+01
   1.0000000e+00   1.5197280e+01
   2.0000000e+00   1.5962305e+01
   3.0000000e+00   1.6689847e+01
   4.0000000e+00   1.7378080e+01
   5.0000000e+00   1.8026094e+01
   6.0000000e+00   1.8633717e+01
   7.0000000e+00   1.9201334e+01
   8.0000000e+00   1.9729716e+01
   9.0000000e+00   2.0219875e+01
   1.0000000e+01   2.0672950e+01
   1.1000000e+01   2.1090123e+01
   1.2000000e+01   2.1472573e+01
   1.3000000e+01   2.1821464e+01
   1.4000000e+01   2.2137951e+01
   1.5000000e+01   2.2423214e+01
   1.6000000e+01   2.2678505e+01
   1.7000000e+01   2.2905188e+01
   1.8000000e+01   2.3104779e+01
   1.9000000e+01   2.3278961e+01
   2.0000000e+01   2.3429589e+01
   2.1000000e+01   2.3558659e+01
   2.2000000e+01   2.3668265e+01
   2.3000000e+01   2.3760542e+01
   2.4000000e+01   2.3837603e+01
   2.5000000e+01   2.3901479e+01
   2.6000000e+01   2.3954073e+01
   2.7000000e+01   2.3997123e+01
   2.8000000e+01   2.4032179e+01
   2.9000000e+01   2.4060600e+01
   3.0000000e+01   2.4083556e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits_7_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.2829379e-01
  -2.9000000e+01   1.6076964e-01
  -2.8000000e+01   2.0124067e-01
  -2.7000000e+01   2.5155409e-01
  -2.6000000e+01   3.1392165e-01
  -2.5000000e+01   3.9096131e-01
  -2.4000000e+01   4.8572926e-01
  -2.3000000e+01   6.0173471e-01
  -2.2000000e+01   7.4292846e-01
  -2.1000000e+01   9.1365557e-01
  -2.0000000e+01   1.1185637e+00
  -1.9000000e+01   1.3624617e+00
  -1.8000000e+01   1.6501276e+00
  -1.7000000e+01   1.9860736e+00
  -1.6000000e+01   2.3742814e+00
  -1.5000000e+01   2.8179276e+00
  -1.4000000e+01   3.3191243e+00
  -1.3000000e+01   3.8786968e+00
  -1.2000000e+01   4.4960203e+00
  -1.1000000e+01   5.1689293e+00
  -1.0000000e+01   5.8937082e+00
  -9.0000000e+00   6.6651653e+00
  -8.0000000e+00   7.4767865e+00
  -7.0000000e+00   8.3209590e+00
  -6.0000000e+00   9.1892556e+00
  -5.0000000e+00   1.0072761e+01
  -4.0000000e+00   1.0962421e+01
  -3.0000000e+00   1.1849398e+01
  -2.0000000e+00   1.2725399e+01
  -1.0000000e+00   1.3582963e+01
   0.0000000e+00   1.4415672e+01
   1.0000000e+00   1.5218291e+01
   2.0000000e+00   1.5986811e+01
   3.0000000e+00   1.6718410e+01
   4.0000000e+00   1.7411349e+01
   5.0000000e+00   1.8064821e+01
   6.0000000e+00   1.8678768e+01
   7.0000000e+00   1.9253702e+01
   8.0000000e+00   1.9790529e+01
   9.0000000e+00   2.0290403e+01
   1.0000000e+01   2.0754595e+01
   1.1000000e+01   2.1184407e+01
   1.2000000e+01   2.1581107e+01
   1.3000000e+01   2.1945899e+01
   1.4000000e+01   2.2279914e+01
   1.5000000e+01   2.2584230e+01
   1.6000000e+01   2.2859909e+01
   1.7000000e+01   2.3108032e+01
   1.8000000e+01   2.3329753e+01
   1.9000000e+01   2.3526330e+01
   2.0000000e+01   2.3699159e+01
   2.1000000e+01   2.3849784e+01
   2.2000000e+01   2.3979885e+01
   2.3000000e+01   2.4091254e+01
   2.4000000e+01   2.4185753e+01
   2.5000000e+01   2.4265265e+01
   2.6000000e+01   2.4331639e+01
   2.7000000e+01   2.4386645e+01
   2.8000000e+01   2.4431930e+01
   2.9000000e+01   2.4468997e+01
   3.0000000e+01   2.4499182e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits_8_DBF_SNR_SE.txt <==
               x               y
  -3.0000000e+01   1.2832129e-01
  -2.9000000e+01   1.6080400e-01
  -2.8000000e+01   2.0128354e-01
  -2.7000000e+01   2.5160746e-01
  -2.6000000e+01   3.1398793e-01
  -2.5000000e+01   3.9104338e-01
  -2.4000000e+01   4.8583053e-01
  -2.3000000e+01   6.0185918e-01
  -2.2000000e+01   7.4308076e-01
  -2.1000000e+01   9.1384098e-01
  -2.0000000e+01   1.1187882e+00
  -1.9000000e+01   1.3627320e+00
  -1.8000000e+01   1.6504510e+00
  -1.7000000e+01   1.9864584e+00
  -1.6000000e+01   2.3747364e+00
  -1.5000000e+01   2.8184630e+00
  -1.4000000e+01   3.3197512e+00
  -1.3000000e+01   3.8794281e+00
  -1.2000000e+01   4.4968709e+00
  -1.1000000e+01   5.1699169e+00
  -1.0000000e+01   5.8948539e+00
  -9.0000000e+00   6.6664946e+00
  -8.0000000e+00   7.4783298e+00
  -7.0000000e+00   8.3227533e+00
  -6.0000000e+00   9.1913446e+00
  -5.0000000e+00   1.0075196e+01
  -4.0000000e+00   1.0965264e+01
  -3.0000000e+00   1.1852719e+01
  -2.0000000e+00   1.2729281e+01
  -1.0000000e+00   1.3587499e+01
   0.0000000e+00   1.4420973e+01
   1.0000000e+00   1.5224482e+01
   2.0000000e+00   1.5994039e+01
   3.0000000e+00   1.6726845e+01
   4.0000000e+00   1.7421189e+01
   5.0000000e+00   1.8076296e+01
   6.0000000e+00   1.8692147e+01
   7.0000000e+00   1.9269295e+01
   8.0000000e+00   1.9808696e+01
   9.0000000e+00   2.0311551e+01
   1.0000000e+01   2.0779187e+01
   1.1000000e+01   2.1212958e+01
   1.2000000e+01   2.1614179e+01
   1.3000000e+01   2.1984090e+01
   1.4000000e+01   2.2323847e+01
   1.5000000e+01   2.2634531e+01
   1.6000000e+01   2.2917176e+01
   1.7000000e+01   2.3172813e+01
   1.8000000e+01   2.3402506e+01
   1.9000000e+01   2.3607397e+01
   2.0000000e+01   2.3788740e+01
   2.1000000e+01   2.3947915e+01
   2.2000000e+01   2.4086437e+01
   2.3000000e+01   2.4205936e+01
   2.4000000e+01   2.4308131e+01
   2.5000000e+01   2.4394788e+01
   2.6000000e+01   2.4467673e+01
   2.7000000e+01   2.4528506e+01
   2.8000000e+01   2.4578924e+01
   2.9000000e+01   2.4620441e+01
   3.0000000e+01   2.4654435e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_-100_HBF.txt <==
               x               y
   5.2616214e+00   3.9572654e+00
   6.6197129e+00   5.2646576e+00
   7.1199523e+00   5.6966738e+00
   7.2053117e+00   5.8341409e+00
   7.0898943e+00   5.8768133e+00
   6.7909782e+00   5.8898154e+00
   6.2426736e+00   5.8937082e+00
   5.3701866e+00   5.8948539e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_-150_HBF.txt <==
               x               y
   2.5107855e+00   1.8883618e+00
   3.1708201e+00   2.5217532e+00
   3.4068472e+00   2.7258184e+00
   3.4458673e+00   2.7901187e+00
   3.3900816e+00   2.8100387e+00
   3.2469840e+00   2.8161092e+00
   2.9847766e+00   2.8179276e+00
   2.5676077e+00   2.8184630e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_-200_HBF.txt <==
               x               y
   9.7448057e-01   7.3290683e-01
   1.2507977e+00   9.9475944e-01
   1.3498140e+00   1.0799862e+00
   1.3670598e+00   1.1069083e+00
   1.3454654e+00   1.1152562e+00
   1.2888288e+00   1.1178013e+00
   1.1847937e+00   1.1185637e+00
   1.0192113e+00   1.1187882e+00


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_-250_HBF.txt <==
               x               y
   3.3491974e-01   2.5189314e-01
   4.3492479e-01   3.4589569e-01
   4.7103877e-01   3.7687812e-01
   4.7758737e-01   3.8670249e-01
   4.7020440e-01   3.8975242e-01
   4.5045843e-01   3.9068260e-01
   4.1411006e-01   3.9096131e-01
   3.5623884e-01   3.9104338e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_-300_HBF.txt <==
               x               y
   1.0907204e-01   8.2033083e-02
   1.4237490e-01   1.1323075e-01
   1.5445474e-01   1.2357924e-01
   1.5668444e-01   1.2686739e-01
   1.5428742e-01   1.2788884e-01
   1.4781555e-01   1.2820043e-01
   1.3589005e-01   1.2829379e-01
   1.1690014e-01   1.2832129e-01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_-50_HBF.txt <==
               x               y
   8.5368676e+00   6.4205781e+00
   1.1053116e+01   8.7905430e+00
   1.2070984e+01   9.6579940e+00
   1.2283812e+01   9.9462023e+00
   1.2108588e+01   1.0036809e+01
   1.1604381e+01   1.0064479e+01
   1.0669167e+01   1.0072761e+01
   9.1784606e+00   1.0075196e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_0_HBF.txt <==
               x               y
   1.1025243e+01   8.2920854e+00
   1.5037793e+01   1.1959557e+01
   1.6943833e+01   1.3556760e+01
   1.7469044e+01   1.4144685e+01
   1.7297373e+01   1.4337792e+01
   1.6600564e+01   1.4397670e+01
   1.5269221e+01   1.4415672e+01
   1.3137444e+01   1.4420973e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_100_HBF.txt <==
               x               y
   1.2825268e+01   9.6458839e+00
   1.8766825e+01   1.4925256e+01
   2.2587201e+01   1.8072019e+01
   2.4342759e+01   1.9710332e+01
   2.4632523e+01   2.0417898e+01
   2.3835985e+01   2.0672950e+01
   2.1983471e+01   2.0754595e+01
   1.8929751e+01   2.0779187e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_150_HBF.txt <==
               x               y
   1.3003060e+01   9.7796017e+00
   1.9222849e+01   1.5287931e+01
   2.3492783e+01   1.8796576e+01
   2.5788390e+01   2.0880860e+01
   2.6497640e+01   2.1963894e+01
   2.5854046e+01   2.2423214e+01
   2.3921439e+01   2.2584230e+01
   2.0619961e+01   2.2634531e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_200_HBF.txt <==
               x               y
   1.3061106e+01   9.8232582e+00
   1.9377932e+01   1.5411269e+01
   2.3828240e+01   1.9064975e+01
   2.6408405e+01   2.1382885e+01
   2.7445931e+01   2.2749933e+01
   2.7014400e+01   2.3429589e+01
   2.5102382e+01   2.3699159e+01
   2.1671440e+01   2.3788740e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_250_HBF.txt <==
               x               y
   1.3079655e+01   9.8372087e+00
   1.9428215e+01   1.5451259e+01
   2.3940950e+01   1.9155154e+01
   2.6633805e+01   2.1565392e+01
   2.7837238e+01   2.3074286e+01
   2.7558491e+01   2.3901479e+01
   2.5702007e+01   2.4265265e+01
   2.2223547e+01   2.4394788e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_300_HBF.txt <==
               x               y
   1.3085541e+01   9.8416350e+00
   1.9444245e+01   1.5464008e+01
   2.3977336e+01   1.9184266e+01
   2.6708919e+01   2.1626212e+01
   2.7976160e+01   2.3189439e+01
   2.7768426e+01   2.4083556e+01
   2.5949774e+01   2.4499182e+01
   2.2460085e+01   2.4654435e+01


==> SimulationResults/PlotData/results_MAC4_Multipath_1_64_no_CEErr_HBF_MC_4_bits__SNR_50_HBF.txt <==
               x               y
   1.2312216e+01   9.2600174e+00
   1.7571396e+01   1.3974531e+01
   2.0547170e+01   1.6439791e+01
   2.1625265e+01   1.7509977e+01
   2.1594328e+01   1.7899539e+01
   2.0784150e+01   1.8026094e+01
   1.9134436e+01   1.8064821e+01
   1.6467428e+01   1.8076296e+01


==> SimulationResults/PlotData/text_construction.txt <==
Signal model including model for channel estimation
Evaluation based on information theory
simulation results
appendix with KL estimator

==> SimulationResults/PlotData/topcis_to_discuss.txt <==
Channel model
multi user ? MRC ?
noise correlation inclusion ? (Ignore 
Tx impairments ?

